Stochastic Simulation of Reaction-Diffusion Systems: A Fluctuating-Hydrodynamics Approach

We develop numerical methods for reaction-diffusion systems based on the equations of fluctuating hydrodynamics (FHD). While the FHD formulation is formally described by stochastic partial differential equations (SPDEs), it becomes similar to the reaction-diffusion master equation (RDME) description when those SPDEs are spatially discretized and reactions are modeled as a source term having Poisson fluctuations. However, unlike the RDME, the FHD description naturally extends from the regime where fluctuations are strong, i.e., each hydrodynamic cell has few (reactive) molecules, to regimes with moderate or weak fluctuations, and ultimately to the deterministic limit. By treating diffusion implicitly, we avoid the severe restriction on time step size that limits all methods based on explicit treatments of diffusion, and construct numerical methods that are more efficient than RDME methods, without compromising accuracy. We find that an implicit midpoint tau leaping scheme attains second-order weak accuracy for the linearized FHD, and gives an accurate and stable structure factor for a time step size an order of magnitude larger than the hopping time scale of diffusing molecules. We study the numerical accuracy of our methods for the Schl\"ogl reaction-diffusion model both in and out of thermodynamic equilibrium. We demonstrate and quantify the importance of thermodynamic fluctuations to the formation of a two-dimensional Turing-like pattern, and examine the effect of fluctuations on three-dimensional chemical front propagation. By comparing FHD simulations to deterministic reaction-diffusion simulations, we show that fluctuations accelerate pattern formation in spatially homogeneous systems, and lead to a qualitatively-different disordered pattern behind a traveling wave.

==> fig/Sk_analysis_FHD/theo_ExMidSSA_a0.025_b0.25.dat <==
-9.934588265796101	1.3881013180693895	1.0100304882698328
-9.895781280382836	1.38804940935796	1.0101085162206564
-9.85697429496957	1.3878937302407643	1.0101874550561156
-9.818167309556303	1.3876344216954	1.0102673189596802
-9.779360324143038	1.3872717184391374	1.0103481223909705
-9.740553338729772	1.3868059485614799	1.0104298800922098
-9.701746353316505	1.3862375330110939	1.0105126070948536
-9.66293936790324	1.3855669849383976	1.0105963187264009
-9.624132382489973	1.3847949088955158	1.010681030617391
-9.585325397076707	1.3839219998956414	1.0107667587085956
-9.546518411663442	1.3829490423342043	1.0108535192584072
-9.507711426250175	1.3818769087745855	1.0109413288504354
-9.468904440836909	1.3807065586014629	1.0110302044013133
-9.430097455423644	1.3794390365451634	1.0111201631687239
-9.391290470010377	1.3780754710807344	1.0112112227596504
-9.35248348459711	1.376617072705723	1.0113034011388617
-9.313676499183845	1.3750651321009077	1.0113967166376365
-9.274869513770579	1.3734210181785425	1.0114911879627355
-9.236062528357312	1.3716861760228352	1.0115868342056316
-9.197255542944047	1.3698621247276717	1.0116836748520033
-9.158448557530782	1.3679504551367803	1.0117817297915008
-9.119641572117514	1.365952827491682	1.0118810193277967
-9.080834586704249	1.363870968993005	1.0119815641889252
-9.042027601290984	1.3617066712808208	1.0120833855379252
-9.003220615877717	1.3594617878398174	1.012186504983794
-8.96441363046445	1.357138231335237	1.0122909445927604
-8.925606645051186	1.3547379708855565	1.0123967268998941
-8.88679965963792	1.352263029277987	1.0125038749210569
-8.847992674224653	1.3497154801328988	1.0126124121652065
-8.809185688811388	1.3470974450232953	1.0127223626470736
-8.770378703398121	1.344411090555471	1.0128337509002128
-8.731571717984854	1.3416586254169995	1.012946601990451
-8.69276473257159	1.3388422973981018	1.0130609415297385
-8.653957747158323	1.3359643903924767	1.0131767956904243
-8.615150761745056	1.333027221383551	1.013294191219962
-8.576343776331791	1.3300331374220389	1.01341315545607
-8.537536790918525	1.3269845126006206	1.0135337163423541
-8.498729805505258	1.3238837450314211	1.0136559024444156
-8.459922820091993	1.3207332538318421	1.013779742966455
-8.421115834678726	1.3175354761241778	1.0139052677683953
-8.38230884926546	1.314292864054289	1.0140325073835394
-8.343501863852195	1.3110078818344373	1.0141614930367822
-8.304694878438928	1.3076830028152386	1.0142922566633956
-8.265887893025662	1.3043207065914864	1.0144248309284105
-8.227080907612397	1.3009234761464368	1.0145592492466138
-8.18827392219913	1.2974937950389307	1.014695545803183
-8.149466936785865	1.2940341446375538	1.0148337555749862
-8.110659951372599	1.2905470014058045	1.0149739143525645
-8.071852965959332	1.28703483424206	1.0151160587628278
-8.033045980546067	1.283500101877905	1.0152602262924892
-7.9942389951328	1.279945250338174	1.0154064553122626
-7.955432009719534	1.2763727104658549	1.0155547851018545
-7.916625024306268	1.27278489551478	1.0157052558757802
-7.877818038893002	1.2691841988128159	1.015857908810033
-7.8390110534797355	1.2655729914980625	1.0160127860696408
-7.80020406806647	1.2619536203303368	1.0161699308371426
-7.761397082653205	1.2583284055800443	1.0163293873420192
-7.722590097239939	1.2546996389962861	1.016491200891117
-7.6837831118266715	1.2510695818559034	1.0166554179001035
-7.644976126413407	1.2474404630949136	1.016822085925986
-7.606169141000141	1.2438144775236204	1.0169912537007497
-7.567362155586874	1.2401937841264976	1.0171629711661443
-7.528555170173608	1.23658050444774	1.017337289509673
-7.489748184760343	1.2329767210632072	1.0175142612018275
-7.450941199347076	1.2293844761393196	1.0176939400346194
-7.41213421393381	1.2258057700792815	1.0178763811614584
-7.3733272285205445	1.2222425602568474	1.0180616411384333
-7.334520243107278	1.2186967598377119	1.0182497779670503
-7.295713257694012	1.2151702366884132	1.018440851138484
-7.256906272280746	1.2116648123725422	1.018634921679411
-7.21809928686748	1.208182261233872	1.0188320521994823
-7.179292301454214	1.204724309565922	1.019032306940503
-7.140485316040948	1.201292634867323	1.0192357518273933
-7.101678330627681	1.1978888651822421	1.0194424545210006
-7.062871345214416	1.1945145785250217	1.0196524844728385
-7.02406435980115	1.1911713023880555	1.0198659129818366
-6.985257374387883	1.1878605133318518	1.0200828132531834
-6.946450388974617	1.1845836366561266	1.0203032604593478
-6.9076434035613525	1.1813420461506774	1.020527331803376
-6.868836418148085	1.1781370639247164	1.020755106584556
-6.830029432734819	1.174969960313256	1.020986666266553
-6.791222447321554	1.171841953859073	1.0212220945481212
-6.752415461908287	1.16875421136871	1.021461477436503
-6.713608476495022	1.1657078480409135	1.0217049033236294
-6.674801491081756	1.1627039276658506	1.0219524630652501
-6.635994505668489	1.1597434628933896	1.022204250063111
-6.597187520255224	1.156827415568707	1.022460360350323
-6.558380534841958	1.1539566971334025	1.0227208926800593
-6.519573549428691	1.1511321690903102	1.0229859486177229
-6.4807665640154255	1.1483546435301357	1.0232556326367515
-6.44195957860216	1.145624883718018	1.0235300522182105
-6.403152593188893	1.142943604738124	1.0238093179543526
-6.364345607775627	1.1403114741943159	1.0240935436563197
-6.3255386223623615	1.1377291129649694	1.0243828464661782
-6.286731636949096	1.13519709600996	1.0246773469734833
-6.247924651535829	1.1327159532278708	1.0249771693365821
-6.209117666122563	1.1302861703614444	1.0252824414088761
-6.170310680709298	1.12790818994931	1.0255932948702677
-6.131503695296031	1.1255824123220326	1.0259098653640417
-6.092696709882765	1.1233091966405242	1.026232292639427
-6.053889724469499	1.121088861974877	1.026560720700116
-6.015082739056234	1.118921688421702	1.026895297959017
-5.976275753642968	1.1168079182580581	1.0272361773995402
-5.937468768229701	1.1147477571301068	1.0275835167437315
-5.898661782816435	1.1127413752746294	1.0279374786275801
-5.85985479740317	1.110788908771592	1.0282982307838533
-5.821047811989903	1.1088904608259829	1.0286659462328196
-5.782240826576637	1.107046103077156	1.0290408034812488
-5.743433841163371	1.1052558769340084	1.0294229867300992
-5.704626855750105	1.1035197949343152	1.0298126860913164
-5.665819870336839	1.1018378421266268	1.0302100978142015
-5.627012884923573	1.1002099774731873	1.030615424521827
-5.5882058995103066	1.0986361352723717	1.0310288754580044
-5.549398914097042	1.097116226599227	1.0314506667453374
-5.510591928683775	1.0956501407627546	1.031881021654927
-5.471784943270508	1.0942377467786437	1.032320170888321
-5.4329779578572435	1.0928788948562447	1.0327683528723401
-5.394170972443977	1.0915734178986516	1.0332258140674455
-5.355363987030711	1.0903211330148381	1.0336928092903506
-5.316557001617445	1.0891218430428897	1.0341696020516242
-5.277750016204179	1.0879753380834616	1.0346564649090715
-5.238943030790913	1.0868813970426863	1.0351536798377259
-5.200136045377647	1.0858397891838638	1.0356615386173353
-5.16132905996438	1.0848502756873628	1.0361803432382808
-5.1225220745511155	1.0839126112182864	1.036710406326911
-5.083715089137849	1.0830265455015509	1.0372520515913488
-5.044908103724582	1.0821918249041698	1.037805614288877
-5.006101118311317	1.0814081940246396	1.0383714417160859
-4.967294132898051	1.0806753972894731	1.0389498937230308
-4.928487147484785	1.0799931805570453	1.0395413432527256
-4.889680162071519	1.0793612927290723	1.040146176907381
-4.8508731766582525	1.0787794873701846	1.0407647955428816
-4.812066191244987	1.0782475243362104	1.041397614893084
-4.773259205831721	1.077765171411947	1.0420450662256262
-4.734452220418454	1.0773322059593629	1.04270759703103
-4.6956452350051885	1.0769484165773504	1.0433856717470036
-4.656838249591923	1.0766136047743229	1.044079772519961
-4.618031264178656	1.0763275866551463	1.0447904000059094
-4.579224278765391	1.0760901946240953	1.045518074212983
-4.5404172933521245	1.075901279105715	1.0462633353880633
-4.501610307938859	1.0757607102857005	1.047026744950059
-4.462803322525593	1.075668379874122	1.0478088864726103
-4.423996337112326	1.0756242028935659	1.0486103667191355
-4.3851893516990605	1.0756281194949961	1.0494318167333487
-4.346382366285795	1.0756800968044187	1.0502738929885664
-4.307575380872528	1.0757801308036803	1.0511372785993438
-4.268768395459262	1.075928248249036	1.052022684599216
-4.229961410045997	1.0761245086314115	1.0529308512885636
-4.19115442463273	1.0763690061826032	1.0538625496568879
-4.152347439219464	1.0766618719319918	1.0548185828840735
-4.113540453806198	1.0770032758186905	1.0557997879255077
-4.074733468392933	1.0773934288644347	1.0568070371862646
-4.035926482979666	1.0778325854128892	1.0578412402899007
-3.9971194975664	1.0783210454414807	1.0589033459477883
-3.958312512153134	1.0788591569522927	1.0599943439353097
-3.9195055267398677	1.079447318449021	1.0611152671816573
-3.8806985413266024	1.0800859815074901	1.0622671939804536
-3.8418915559133358	1.0807756534477433	1.0634512503288789
-3.8030845705000704	1.0815169001162654	1.0646686124035274
-3.764277585086804	1.0823103487875072	1.0659205091817645
-3.725470599673538	1.0831566911944808	1.067208225217958
-3.6866636142602722	1.0840566866988652	1.0685331035845902
-3.647856628847006	1.08501116561177	1.0698965489889392
-3.60904964343374	1.0860210326770459	1.0713000310767427
-3.570242658020474	1.087087270729823	1.0727450879350326
-3.531435672607208	1.0882109445438088	1.0742333298071471
-3.4926286871939416	1.089393204881763	1.0757664430338154
-3.4538217017806763	1.0906352927645198	1.077346194235126
-3.4150147163674096	1.0919385439749272	1.0789744347491983
-3.3762077309541434	1.0933043938141507	1.0806531053444124
-3.337400745540878	1.0947343821288966	1.0823842412231697
-3.298593760127612	1.0962301586293073	1.084169977336335
-3.2597867747143456	1.097793488518539	1.0860125540287404
-3.22097978930108	1.0994262584563237	1.087914323037443
-3.1821728038878137	1.1011304828802386	1.0898777538657871
-3.143365818474548	1.1029083107097934	1.0919054405577497
-3.1045588330612817	1.1047620324600018	1.0940001088985387
-3.0657518476480154	1.1066940877926221	1.0961646240689369
-3.0269448622347497	1.1087070735348667	1.0984019987824802
-2.988137876821484	1.110803752197033	1.1007154019361631
-2.9493308914082177	1.1129870610221548	1.1031081678070087
-2.9105239059949515	1.1152601216024645	1.105583805828472
-2.8717169205816857	1.1176262500991048	1.1081460109822638
-2.8329099351684195	1.1200889681031565	1.110798674842755
-2.7941029497551533	1.1226520141775738	1.1135458973125796
-2.7552959643418875	1.1253193561210426	1.116391999089418
-2.7164889789286217	1.1280952039960013	1.1193415349050724
-2.6776819935153555	1.1309840239640507	1.1223993075788288
-2.6388750081020893	1.133990552972624	1.1255703829276356
-2.6000680226888235	1.1371198143369872	1.1288601055756782
-2.5612610372755578	1.1403771342612763	1.132274115705409
-2.522454051862291	1.1437681593411821	1.1358183667907935
-2.4836470664490253	1.1472988750888853	1.1394991443513112
-2.4448400810357596	1.1509756255176677	1.1433230857618082
-2.4060330956224933	1.154805133819057	1.1472972011484217
-2.367226110209227	1.1587945241589919	1.1514288953940859
-2.3284191247959614	1.1629513446109834	1.1557259912682014
-2.2896121393826956	1.1672835912330697	1.1601967536834112
-2.2508051539694294	1.1717997332809493	1.1648499150674838
-2.211998168556163	1.1765087395313436	1.1696947018193438
-2.1731911831428974	1.1814201056665428	1.1747408617945054
-2.134384197729631	1.1865438826422292	1.1799986927355124
-2.095577212316365	1.1918907059249437	1.1854790715263477
-2.056770226903099	1.1974718254414727	1.1911934841046892
-2.017963241489833	1.203299136028444	1.1971540558107654
-1.979156256076567	1.2093852081045797	1.203373581884445
-1.9403492706633012	1.2157433182080553	1.2098655577408226
-1.9015422852500352	1.2223874789447227	1.2166442085563174
-1.862735299836769	1.2293324677764101	1.223724517579122
-1.823928314423503	1.2365938539387098	1.2311222524362282
-1.785121329010237	1.2441880226104132	1.238853988540167
-1.7463143435969708	1.2521321952576503	1.2469371284975344
-1.7075073581837048	1.2604444448394876	1.2553899161831623
-1.668700372770439	1.2691437042826479	1.2642314438628486
-1.6298933873571728	1.2782497663048102	1.2734816504176976
-1.5910864019439068	1.2877832722819735	1.2831613083378406
-1.5522794165306408	1.2977656874086783	1.2932919967058858
-1.5134724311173748	1.308219258883637	1.303896056874288
-1.4746654457041088	1.3191669532611243	1.3149965269499069
-1.4358584602908429	1.3306323684351908	1.3266170505286556
-1.3970514748775766	1.3426396149663302	1.338781754370823
-1.3582444894643109	1.3552131606191342	1.3515150888745457
-1.3194375040510447	1.368377631060428	1.3648416242975794
-1.2806305186377789	1.3821575586838848	1.378785794710378
-1.2418235332245127	1.3965770705033465	1.39337158066188
-1.2030165478112467	1.4116595050321044	1.4086221205435105
-1.1642095623979807	1.427426947097775	1.424559239706636
-1.1254025769847147	1.4438996687163235	1.4412028856092793
-1.0865955915714487	1.4610954635804254	1.4585704567565845
-1.0477886061581825	1.479028862562526	1.4766760131124537
-1.0089816207449165	1.497710218094216	1.49552935619917
-0.9701746353316506	1.5171446466164416	1.5151349685215576
-0.9313676499183845	1.5373308208120735	1.5354908045610547
-0.8925606645051185	1.5582596074009567	1.5565869297443657
-0.8537536790918524	1.5799125523106607	1.5784040099042753
-0.8149466936785864	1.6022602234689547	1.6009116622382855
-0.7761397082653204	1.6252604327129885	1.6240666900320995
-0.7373327228520544	1.6488563727082244	1.6478112377595202
-0.6985257374387883	1.672974722472655	1.672070920726886
-0.6597187520255223	1.697523795961907	1.6967530040236731
-0.6209117666122563	1.722391831585694	1.7217447285432301
-0.5821047811989903	1.7474455452672957	1.7469119060039409
-0.5432977957857243	1.7725290937094935	1.7720979282167857
-0.5044908103724582	1.7974636149770662	1.7971233554235775
-0.46568382495919225	1.8220475265274547	1.8217862606178308
-0.4268768395459262	1.8460577618663094	1.845863506917967
-0.3880698541326602	1.869252111213004	1.8691131185874195
-0.34926286871939416	1.8913727944801546	1.8912778689272478
-0.31045588330612817	1.9121513334589233	1.912090147161919
-0.2716488978928622	1.9313147039169154	1.9312780813213621
-0.23284191247959612	1.9485926406787355	1.9485727883890713
-0.1940349270663301	1.963725847565986	1.9637165044637384
-0.15522794165306408	1.976474741875515	1.976471228671787
-0.11642095623979806	1.9866282561056954	1.9866274108689979
-0.07761397082653204	1.994012145648059	1.9940121419610386
-0.03880698541326602	1.9984962262420005	1.9984962824548664
0.	2.	2.
0.03880698541326602	1.9984962262420005	1.9984962824548664
0.07761397082653204	1.994012145648059	1.9940121419610386
0.11642095623979806	1.9866282561056954	1.9866274108689979
0.15522794165306408	1.976474741875515	1.976471228671787
0.1940349270663301	1.963725847565986	1.9637165044637384
0.23284191247959612	1.9485926406787355	1.9485727883890713
0.2716488978928622	1.9313147039169154	1.9312780813213621
0.31045588330612817	1.9121513334589233	1.912090147161919
0.34926286871939416	1.8913727944801546	1.8912778689272478
0.3880698541326602	1.869252111213004	1.8691131185874195
0.4268768395459262	1.8460577618663094	1.845863506917967
0.46568382495919225	1.8220475265274547	1.8217862606178308
0.5044908103724582	1.7974636149770662	1.7971233554235775
0.5432977957857243	1.7725290937094935	1.7720979282167857
0.5821047811989903	1.7474455452672957	1.7469119060039409
0.6209117666122563	1.722391831585694	1.7217447285432301
0.6597187520255223	1.697523795961907	1.6967530040236731
0.6985257374387883	1.672974722472655	1.672070920726886
0.7373327228520544	1.6488563727082244	1.6478112377595202
0.7761397082653204	1.6252604327129885	1.6240666900320995
0.8149466936785864	1.6022602234689547	1.6009116622382855
0.8537536790918524	1.5799125523106607	1.5784040099042753
0.8925606645051185	1.5582596074009567	1.5565869297443657
0.9313676499183845	1.5373308208120735	1.5354908045610547
0.9701746353316506	1.5171446466164416	1.5151349685215576
1.0089816207449165	1.497710218094216	1.49552935619917
1.0477886061581825	1.479028862562526	1.4766760131124537
1.0865955915714487	1.4610954635804254	1.4585704567565845
1.1254025769847147	1.4438996687163235	1.4412028856092793
1.1642095623979807	1.427426947097775	1.424559239706636
1.2030165478112467	1.4116595050321044	1.4086221205435105
1.2418235332245127	1.3965770705033465	1.39337158066188
1.2806305186377789	1.3821575586838848	1.378785794710378
1.3194375040510447	1.368377631060428	1.3648416242975794
1.3582444894643109	1.3552131606191342	1.3515150888745457
1.3970514748775766	1.3426396149663302	1.338781754370823
1.4358584602908429	1.3306323684351908	1.3266170505286556
1.4746654457041088	1.3191669532611243	1.3149965269499069
1.5134724311173748	1.308219258883637	1.303896056874288
1.5522794165306408	1.2977656874086783	1.2932919967058858
1.5910864019439068	1.2877832722819735	1.2831613083378406
1.6298933873571728	1.2782497663048102	1.2734816504176976
1.668700372770439	1.2691437042826479	1.2642314438628486
1.7075073581837048	1.2604444448394876	1.2553899161831623
1.7463143435969708	1.2521321952576503	1.2469371284975344
1.785121329010237	1.2441880226104132	1.238853988540167
1.823928314423503	1.2365938539387098	1.2311222524362282
1.862735299836769	1.2293324677764101	1.223724517579122
1.9015422852500352	1.2223874789447227	1.2166442085563174
1.9403492706633012	1.2157433182080553	1.2098655577408226
1.979156256076567	1.2093852081045797	1.203373581884445
2.017963241489833	1.203299136028444	1.1971540558107654
2.056770226903099	1.1974718254414727	1.1911934841046892
2.095577212316365	1.1918907059249437	1.1854790715263477
2.134384197729631	1.1865438826422292	1.1799986927355124
2.1731911831428974	1.1814201056665428	1.1747408617945054
2.211998168556163	1.1765087395313436	1.1696947018193438
2.2508051539694294	1.1717997332809493	1.1648499150674838
2.2896121393826956	1.1672835912330697	1.1601967536834112
2.3284191247959614	1.1629513446109834	1.1557259912682014
2.367226110209227	1.1587945241589919	1.1514288953940859
2.4060330956224933	1.154805133819057	1.1472972011484217
2.4448400810357596	1.1509756255176677	1.1433230857618082
2.4836470664490253	1.1472988750888853	1.1394991443513112
2.522454051862291	1.1437681593411821	1.1358183667907935
2.5612610372755578	1.1403771342612763	1.132274115705409
2.6000680226888235	1.1371198143369872	1.1288601055756782
2.6388750081020893	1.133990552972624	1.1255703829276356
2.6776819935153555	1.1309840239640507	1.1223993075788288
2.7164889789286217	1.1280952039960013	1.1193415349050724
2.7552959643418875	1.1253193561210426	1.116391999089418
2.7941029497551533	1.1226520141775738	1.1135458973125796
2.8329099351684195	1.1200889681031565	1.110798674842755
2.8717169205816857	1.1176262500991048	1.1081460109822638
2.9105239059949515	1.1152601216024645	1.105583805828472
2.9493308914082177	1.1129870610221548	1.1031081678070087
2.988137876821484	1.110803752197033	1.1007154019361631
3.0269448622347497	1.1087070735348667	1.0984019987824802
3.0657518476480154	1.1066940877926221	1.0961646240689369
3.1045588330612817	1.1047620324600018	1.0940001088985387
3.143365818474548	1.1029083107097934	1.0919054405577497
3.1821728038878137	1.1011304828802386	1.0898777538657871
3.22097978930108	1.0994262584563237	1.087914323037443
3.2597867747143456	1.097793488518539	1.0860125540287404
3.298593760127612	1.0962301586293073	1.084169977336335
3.337400745540878	1.0947343821288966	1.0823842412231697
3.3762077309541434	1.0933043938141507	1.0806531053444124
3.4150147163674096	1.0919385439749272	1.0789744347491983
3.4538217017806763	1.0906352927645198	1.077346194235126
3.4926286871939416	1.089393204881763	1.0757664430338154
3.531435672607208	1.0882109445438088	1.0742333298071471
3.570242658020474	1.087087270729823	1.0727450879350326
3.60904964343374	1.0860210326770459	1.0713000310767427
3.647856628847006	1.08501116561177	1.0698965489889392
3.6866636142602722	1.0840566866988652	1.0685331035845902
3.725470599673538	1.0831566911944808	1.067208225217958
3.764277585086804	1.0823103487875072	1.0659205091817645
3.8030845705000704	1.0815169001162654	1.0646686124035274
3.8418915559133358	1.0807756534477433	1.0634512503288789
3.8806985413266024	1.0800859815074901	1.0622671939804536
3.9195055267398677	1.079447318449021	1.0611152671816573
3.958312512153134	1.0788591569522927	1.0599943439353097
3.9971194975664	1.0783210454414807	1.0589033459477883
4.035926482979666	1.0778325854128892	1.0578412402899007
4.074733468392933	1.0773934288644347	1.0568070371862646
4.113540453806198	1.0770032758186905	1.0557997879255077
4.152347439219464	1.0766618719319918	1.0548185828840735
4.19115442463273	1.0763690061826032	1.0538625496568879
4.229961410045997	1.0761245086314115	1.0529308512885636
4.268768395459262	1.075928248249036	1.052022684599216
4.307575380872528	1.0757801308036803	1.0511372785993438
4.346382366285795	1.0756800968044187	1.0502738929885664
4.3851893516990605	1.0756281194949961	1.0494318167333487
4.423996337112326	1.0756242028935659	1.0486103667191355
4.462803322525593	1.075668379874122	1.0478088864726103
4.501610307938859	1.0757607102857005	1.047026744950059
4.5404172933521245	1.075901279105715	1.0462633353880633
4.579224278765391	1.0760901946240953	1.045518074212983
4.618031264178656	1.0763275866551463	1.0447904000059094
4.656838249591923	1.0766136047743229	1.044079772519961
4.6956452350051885	1.0769484165773504	1.0433856717470036
4.734452220418454	1.0773322059593629	1.04270759703103
4.773259205831721	1.077765171411947	1.0420450662256262
4.812066191244987	1.0782475243362104	1.041397614893084
4.8508731766582525	1.0787794873701846	1.0407647955428816
4.889680162071519	1.0793612927290723	1.040146176907381
4.928487147484785	1.0799931805570453	1.0395413432527256
4.967294132898051	1.0806753972894731	1.0389498937230308
5.006101118311317	1.0814081940246396	1.0383714417160859
5.044908103724582	1.0821918249041698	1.037805614288877
5.083715089137849	1.0830265455015509	1.0372520515913488
5.1225220745511155	1.0839126112182864	1.036710406326911
5.16132905996438	1.0848502756873628	1.0361803432382808
5.200136045377647	1.0858397891838638	1.0356615386173353
5.238943030790913	1.0868813970426863	1.0351536798377259
5.277750016204179	1.0879753380834616	1.0346564649090715
5.316557001617445	1.0891218430428897	1.0341696020516242
5.355363987030711	1.0903211330148381	1.0336928092903506
5.394170972443977	1.0915734178986516	1.0332258140674455
5.4329779578572435	1.0928788948562447	1.0327683528723401
5.471784943270508	1.0942377467786437	1.032320170888321
5.510591928683775	1.0956501407627546	1.031881021654927
5.549398914097042	1.097116226599227	1.0314506667453374
5.5882058995103066	1.0986361352723717	1.0310288754580044
5.627012884923573	1.1002099774731873	1.030615424521827
5.665819870336839	1.1018378421266268	1.0302100978142015
5.704626855750105	1.1035197949343152	1.0298126860913164
5.743433841163371	1.1052558769340084	1.0294229867300992
5.782240826576637	1.107046103077156	1.0290408034812488
5.821047811989903	1.1088904608259829	1.0286659462328196
5.85985479740317	1.110788908771592	1.0282982307838533
5.898661782816435	1.1127413752746294	1.0279374786275801
5.937468768229701	1.1147477571301068	1.0275835167437315
5.976275753642968	1.1168079182580581	1.0272361773995402
6.015082739056234	1.118921688421702	1.026895297959017
6.053889724469499	1.121088861974877	1.026560720700116
6.092696709882765	1.1233091966405242	1.026232292639427
6.131503695296031	1.1255824123220326	1.0259098653640417
6.170310680709298	1.12790818994931	1.0255932948702677
6.209117666122563	1.1302861703614444	1.0252824414088761
6.247924651535829	1.1327159532278708	1.0249771693365821
6.286731636949096	1.13519709600996	1.0246773469734833
6.3255386223623615	1.1377291129649694	1.0243828464661782
6.364345607775627	1.1403114741943159	1.0240935436563197
6.403152593188893	1.142943604738124	1.0238093179543526
6.44195957860216	1.145624883718018	1.0235300522182105
6.4807665640154255	1.1483546435301357	1.0232556326367515
6.519573549428691	1.1511321690903102	1.0229859486177229
6.558380534841958	1.1539566971334025	1.0227208926800593
6.597187520255224	1.156827415568707	1.022460360350323
6.635994505668489	1.1597434628933896	1.022204250063111
6.674801491081756	1.1627039276658506	1.0219524630652501
6.713608476495022	1.1657078480409135	1.0217049033236294
6.752415461908287	1.16875421136871	1.021461477436503
6.791222447321554	1.171841953859073	1.0212220945481212
6.830029432734819	1.174969960313256	1.020986666266553
6.868836418148085	1.1781370639247164	1.020755106584556
6.9076434035613525	1.1813420461506774	1.020527331803376
6.946450388974617	1.1845836366561266	1.0203032604593478
6.985257374387883	1.1878605133318518	1.0200828132531834
7.02406435980115	1.1911713023880555	1.0198659129818366
7.062871345214416	1.1945145785250217	1.0196524844728385
7.101678330627681	1.1978888651822421	1.0194424545210006
7.140485316040948	1.201292634867323	1.0192357518273933
7.179292301454214	1.204724309565922	1.019032306940503
7.21809928686748	1.208182261233872	1.0188320521994823
7.256906272280746	1.2116648123725422	1.018634921679411
7.295713257694012	1.2151702366884132	1.018440851138484
7.334520243107278	1.2186967598377119	1.0182497779670503
7.3733272285205445	1.2222425602568474	1.0180616411384333
7.41213421393381	1.2258057700792815	1.0178763811614584
7.450941199347076	1.2293844761393196	1.0176939400346194
7.489748184760343	1.2329767210632072	1.0175142612018275
7.528555170173608	1.23658050444774	1.017337289509673
7.567362155586874	1.2401937841264976	1.0171629711661443
7.606169141000141	1.2438144775236204	1.0169912537007497
7.644976126413407	1.2474404630949136	1.016822085925986
7.6837831118266715	1.2510695818559034	1.0166554179001035
7.722590097239939	1.2546996389962861	1.016491200891117
7.761397082653205	1.2583284055800443	1.0163293873420192
7.80020406806647	1.2619536203303368	1.0161699308371426
7.8390110534797355	1.2655729914980625	1.0160127860696408
7.877818038893002	1.2691841988128159	1.015857908810033
7.916625024306268	1.27278489551478	1.0157052558757802
7.955432009719534	1.2763727104658549	1.0155547851018545
7.9942389951328	1.279945250338174	1.0154064553122626
8.033045980546067	1.283500101877905	1.0152602262924892
8.071852965959332	1.28703483424206	1.0151160587628278
8.110659951372599	1.2905470014058045	1.0149739143525645
8.149466936785865	1.2940341446375538	1.0148337555749862
8.18827392219913	1.2974937950389307	1.014695545803183
8.227080907612397	1.3009234761464368	1.0145592492466138
8.265887893025662	1.3043207065914864	1.0144248309284105
8.304694878438928	1.3076830028152386	1.0142922566633956
8.343501863852195	1.3110078818344373	1.0141614930367822
8.38230884926546	1.314292864054289	1.0140325073835394
8.421115834678726	1.3175354761241778	1.0139052677683953
8.459922820091993	1.3207332538318421	1.013779742966455
8.498729805505258	1.3238837450314211	1.0136559024444156
8.537536790918525	1.3269845126006206	1.0135337163423541
8.576343776331791	1.3300331374220389	1.01341315545607
8.615150761745056	1.333027221383551	1.013294191219962
8.653957747158323	1.3359643903924767	1.0131767956904243
8.69276473257159	1.3388422973981018	1.0130609415297385
8.731571717984854	1.3416586254169995	1.012946601990451
8.770378703398121	1.344411090555471	1.0128337509002128
8.809185688811388	1.3470974450232953	1.0127223626470736
8.847992674224653	1.3497154801328988	1.0126124121652065
8.88679965963792	1.352263029277987	1.0125038749210569
8.925606645051186	1.3547379708855565	1.0123967268998941
8.96441363046445	1.357138231335237	1.0122909445927604
9.003220615877717	1.3594617878398174	1.012186504983794
9.042027601290984	1.3617066712808208	1.0120833855379252
9.080834586704249	1.363870968993005	1.0119815641889252
9.119641572117514	1.365952827491682	1.0118810193277967
9.158448557530782	1.3679504551367803	1.0117817297915008
9.197255542944047	1.3698621247276717	1.0116836748520033
9.236062528357312	1.3716861760228352	1.0115868342056316
9.274869513770579	1.3734210181785425	1.0114911879627355
9.313676499183845	1.3750651321009077	1.0113967166376365
9.35248348459711	1.376617072705723	1.0113034011388617
9.391290470010377	1.3780754710807344	1.0112112227596504
9.430097455423644	1.3794390365451634	1.0111201631687239
9.468904440836909	1.3807065586014629	1.0110302044013133
9.507711426250175	1.3818769087745855	1.0109413288504354
9.546518411663442	1.3829490423342043	1.0108535192584072
9.585325397076707	1.3839219998956414	1.0107667587085956
9.624132382489973	1.3847949088955158	1.010681030617391
9.66293936790324	1.3855669849383976	1.0105963187264009
9.701746353316505	1.3862375330110939	1.0105126070948536
9.740553338729772	1.3868059485614799	1.0104298800922098
9.779360324143038	1.3872717184391374	1.0103481223909705
9.818167309556303	1.3876344216954	1.0102673189596802
9.85697429496957	1.3878937302407643	1.0101874550561156
9.895781280382836	1.38804940935796	1.0101085162206564

==> fig/Sk_analysis_FHD/theo_ExMidTau_a0.025_b0.25.dat <==
-9.934588265796101	1.4014591237832335	1.0100304882698328
-9.895781280382836	1.4014044790104552	1.0101085162206564
-9.85697429496957	1.4012405946198518	1.0101874550561156
-9.818167309556303	1.4009676203152874	1.0102673189596802
-9.779360324143038	1.4005858053389897	1.0103481223909705
-9.740553338729772	1.4000954980759632	1.0104298800922098
-9.701746353316505	1.399497145501621	1.0105126070948536
-9.66293936790324	1.398791292474088	1.0105963187264009
-9.624132382489973	1.3979785808730325	1.010681030617391
-9.585325397076707	1.3970597485872647	1.0107667587085956
-9.546518411663442	1.3960356283537454	1.0108535192584072
-9.507711426250175	1.3949071464510197	1.0109413288504354
-9.468904440836909	1.3936753212504325	1.0110302044013133
-9.430097455423644	1.392341261628869	1.0111201631687239
-9.391290470010377	1.390906165247061	1.0112112227596504
-9.35248348459711	1.3893713166978396	1.0113034011388617
-9.313676499183845	1.3877380855290053	1.0113967166376365
-9.274869513770579	1.3860079241457712	1.0114911879627355
-9.236062528357312	1.3841823655979955	1.0115868342056316
-9.197255542944047	1.382263021257651	1.0116836748520033
-9.158448557530782	1.3802515783922211	1.0117817297915008
-9.119641572117514	1.3781497976398938	1.0118810193277967
-9.080834586704249	1.3759595103925888	1.0119815641889252
-9.042027601290984	1.373682616093054	1.0120833855379252
-9.003220615877717	1.371321079452334	1.012186504983794
-8.96441363046445	1.3688769275940837	1.0122909445927604
-8.925606645051186	1.3663522471322391	1.0123967268998941
-8.88679965963792	1.363749181188656	1.0125038749210569
-8.847992674224653	1.361069926357344	1.0126124121652065
-8.809185688811388	1.3583167296219558	1.0127223626470736
-8.770378703398121	1.355491885233195	1.0128337509002128
-8.731571717984854	1.352597731552766	1.012946601990451
-8.69276473257159	1.3496366478704738	1.0130609415297385
-8.653957747158323	1.3466110512009841	1.0131767956904243
-8.615150761745056	1.3435233930667199	1.013294191219962
-8.576343776331791	1.3403761562732415	1.01341315545607
-8.537536790918525	1.33717185168334	1.0135337163423541
-8.498729805505258	1.3339130149959744	1.0136559024444156
-8.459922820091993	1.3306022035360148	1.013779742966455
-8.421115834678726	1.3272419930605974	1.0139052677683953
-8.38230884926546	1.3238349745877398	1.0140325073835394
-8.343501863852195	1.3203837512526813	1.0141614930367822
-8.304694878438928	1.316890935197198	1.0142922566633956
-8.265887893025662	1.3133591444969888	1.0144248309284105
-8.227080907612397	1.3097910001319681	1.0145592492466138
-8.18827392219913	1.3061891230041232	1.014695545803183
-8.149466936785865	1.3025561310073548	1.0148337555749862
-8.110659951372599	1.298894636153504	1.0149739143525645
-8.071852965959332	1.2952072417585216	1.0151160587628278
-8.033045980546067	1.2914965396925269	1.0152602262924892
-7.9942389951328	1.287765107697253	1.0154064553122626
-7.955432009719534	1.2840155067741443	1.0155547851018545
-7.916625024306268	1.2802502786461307	1.0157052558757802
-7.877818038893002	1.276471943295895	1.015857908810033
-7.8390110534797355	1.2726829965831719	1.0160127860696408
-7.80020406806647	1.2688859079434338	1.0161699308371426
-7.761397082653205	1.2650831181700606	1.0163293873420192
-7.722590097239939	1.2612770372818811	1.016491200891117
-7.6837831118266715	1.2574700424777467	1.0166554179001035
-7.644976126413407	1.2536644761795905	1.016822085925986
-7.606169141000141	1.2498626441652156	1.0169912537007497
-7.567362155586874	1.2460668137918383	1.0171629711661443
-7.528555170173608	1.2422792123112392	1.017337289509673
-7.489748184760343	1.2385020252771604	1.0175142612018275
-7.450941199347076	1.2347373950454135	1.0176939400346194
-7.41213421393381	1.2309874193669854	1.0178763811614584
-7.3733272285205445	1.2272541500742487	1.0180616411384333
-7.334520243107278	1.2235395918602279	1.0182497779670503
-7.295713257694012	1.2198457011507167	1.018440851138484
-7.256906272280746	1.2161743850688764	1.018634921679411
-7.21809928686748	1.212527500491813	1.0188320521994823
-7.179292301454214	1.2089068531985134	1.019032306940503
-7.140485316040948	1.2053141971083408	1.0192357518273933
-7.101678330627681	1.2017512336092213	1.0194424545210006
-7.062871345214416	1.1982196109745145	1.0196524844728385
-7.02406435980115	1.1947209238674428	1.0198659129818366
-6.985257374387883	1.1912567129318754	1.0200828132531834
-6.946450388974617	1.1878284644681518	1.0203032604593478
-6.9076434035613525	1.1844376101925438	1.020527331803376
-6.868836418148085	1.1810855270788811	1.020755106584556
-6.830029432734819	1.1777735372807738	1.020986666266553
-6.791222447321554	1.1745029081328109	1.0212220945481212
-6.752415461908287	1.1712748522290348	1.021461477436503
-6.713608476495022	1.1680905275769509	1.0217049033236294
-6.674801491081756	1.1649510378252492	1.0219524630652501
-6.635994505668489	1.1618574325633992	1.022204250063111
-6.597187520255224	1.1588107076912117	1.022460360350323
-6.558380534841958	1.1558118058564355	1.0227208926800593
-6.519573549428691	1.1528616169584125	1.0229859486177229
-6.4807665640154255	1.1499609787158003	1.0232556326367515
-6.44195957860216	1.1471106772963344	1.0235300522182105
-6.403152593188893	1.1443114480065837	1.0238093179543526
-6.364345607775627	1.1415639760396472	1.0240935436563197
-6.3255386223623615	1.138868897278709	1.0243828464661782
-6.286731636949096	1.1362267991543902	1.0246773469734833
-6.247924651535829	1.1336382215537935	1.0249771693365821
-6.209117666122563	1.1311036577791813	1.0252824414088761
-6.170310680709298	1.1286235555541881	1.0255932948702677
-6.131503695296031	1.1261983180755182	1.0259098653640417
-6.092696709882765	1.1238283051080542	1.026232292639427
-6.053889724469499	1.1215138341213449	1.026560720700116
-6.015082739056234	1.119255181465447	1.026895297959017
-5.976275753642968	1.1170525835841207	1.0272361773995402
-5.937468768229701	1.1149062382634094	1.0275835167437315
-5.898661782816435	1.1128163059136595	1.0279374786275801
-5.85985479740317	1.1107829108830742	1.0282982307838533
-5.821047811989903	1.1088061428009328	1.0286659462328196
-5.782240826576637	1.106886057948646	1.0290408034812488
-5.743433841163371	1.1050226806568695	1.0294229867300992
-5.704626855750105	1.103216004726941	1.0298126860913164
-5.665819870336839	1.101465994874958	1.0302100978142015
-5.627012884923573	1.0997725881968823	1.030615424521827
-5.5882058995103066	1.0981356956531088	1.0310288754580044
-5.549398914097042	1.0965552035709911	1.0314506667453374
-5.510591928683775	1.095030975163919	1.031881021654927
-5.471784943270508	1.0935628520655696	1.032320170888321
-5.4329779578572435	1.0921506558780767	1.0327683528723401
-5.394170972443977	1.0907941897329043	1.0332258140674455
-5.355363987030711	1.0894932398633344	1.0336928092903506
-5.316557001617445	1.0882475771875268	1.0341696020516242
-5.277750016204179	1.087056958901245	1.0346564649090715
-5.238943030790913	1.085921130079407	1.0351536798377259
-5.200136045377647	1.0848398252857439	1.0356615386173353
-5.16132905996438	1.0838127701899483	1.0361803432382808
-5.1225220745511155	1.0828396831918063	1.036710406326911
-5.083715089137849	1.0819202770519325	1.0372520515913488
-5.044908103724582	1.0810542605288327	1.037805614288877
-5.006101118311317	1.0802413400221753	1.0383714417160859
-4.967294132898051	1.0794812212222453	1.0389498937230308
-4.928487147484785	1.0787736107657364	1.0395413432527256
-4.889680162071519	1.0781182178981448	1.040146176907381
-4.8508731766582525	1.0775147561431964	1.0407647955428816
-4.812066191244987	1.0769629449798992	1.041397614893084
-4.773259205831721	1.07646251152795	1.0420450662256262
-4.734452220418454	1.0760131922424285	1.04270759703103
-4.6956452350051885	1.0756147346188585	1.0433856717470036
-4.656838249591923	1.07526689890991	1.044079772519961
-4.618031264178656	1.0749694598552146	1.0447904000059094
-4.579224278765391	1.0747222084259542	1.045518074212983
-4.5404172933521245	1.0745249535860917	1.0462633353880633
-4.501610307938859	1.0743775240723432	1.047026744950059
-4.462803322525593	1.0742797701951932	1.0478088864726103
-4.423996337112326	1.0742315656635295	1.0486103667191355
-4.3851893516990605	1.0742328094356721	1.0494318167333487
-4.346382366285795	1.0742834275998878	1.0502738929885664
-4.307575380872528	1.074383375287706	1.0511372785993438
-4.268768395459262	1.0745326386236707	1.052022684599216
-4.229961410045997	1.0747312367154502	1.0529308512885636
-4.19115442463273	1.0749792236885545	1.0538625496568879
-4.152347439219464	1.075276690770222	1.0548185828840735
-4.113540453806198	1.0756237684274264	1.0557997879255077
-4.074733468392933	1.0760206285642877	1.0568070371862646
-4.035926482979666	1.0764674867845934	1.0578412402899007
-3.9971194975664	1.0769646047255341	1.0589033459477883
-3.958312512153134	1.0775122924692055	1.0599943439353097
-3.9195055267398677	1.0781109110388878	1.0611152671816573
-3.8806985413266024	1.078760874987618	1.0622671939804536
-3.8418915559133358	1.0794626550870723	1.0634512503288789
-3.8030845705000704	1.0802167811253538	1.0646686124035274
-3.764277585086804	1.0810238448228544	1.0659205091817645
-3.725470599673538	1.0818845028759874	1.067208225217958
-3.6866636142602722	1.0827994801392453	1.0685331035845902
-3.647856628847006	1.0837695729567618	1.0698965489889392
-3.60904964343374	1.0847956526552733	1.0713000310767427
-3.570242658020474	1.0858786692111986	1.0727450879350326
-3.531435672607208	1.087019655105382	1.0742333298071471
-3.4926286871939416	1.0882197293799436	1.0757664430338154
-3.4538217017806763	1.0894801019126354	1.077346194235126
-3.4150147163674096	1.0908020779250924	1.0789744347491983
-3.3762077309541434	1.0921870627424595	1.0806531053444124
-3.337400745540878	1.0936365668229606	1.0823842412231697
-3.298593760127612	1.0951522110772096	1.084169977336335
-3.2597867747143456	1.0967357324982754	1.0860125540287404
-3.22097978930108	1.0983889901248545	1.087914323037443
-3.1821728038878137	1.100113971361272	1.0898777538657871
-3.143365818474548	1.1019127986794754	1.0919054405577497
-3.1045588330612817	1.103787736729694	1.0940001088985387
-3.0657518476480154	1.105741199887979	1.0961646240689369
-3.0269448622347497	1.1077757602704559	1.0984019987824802
-2.988137876821484	1.1098941562457565	1.1007154019361631
-2.9493308914082177	1.1120993014787617	1.1031081678070087
-2.9105239059949515	1.1143942945404617	1.105583805828472
-2.8717169205816857	1.116782429120406	1.1081460109822638
-2.8329099351684195	1.1192672048798222	1.110798674842755
-2.7941029497551533	1.121852338985025	1.1135458973125796
-2.7552959643418875	1.1245417783621463	1.116391999089418
-2.7164889789286217	1.1273397127154545	1.1193415349050724
-2.6776819935153555	1.130250588352507	1.1223993075788288
-2.6388750081020893	1.1332791228600234	1.1255703829276356
-2.6000680226888235	1.1364303206745812	1.1288601055756782
-2.5612610372755578	1.1397094895918496	1.132274115705409
-2.522454051862291	1.1431222582570049	1.1358183667907935
-2.4836470664490253	1.1466745946769363	1.1394991443513112
-2.4448400810357596	1.1503728257917107	1.1433230857618082
-2.4060330956224933	1.1542236581381562	1.1472972011484217
-2.367226110209227	1.1582341996320908	1.1514288953940859
-2.3284191247959614	1.1624119824872	1.1557259912682014
-2.2896121393826956	1.1667649872773793	1.1601967536834112
-2.2508051539694294	1.1713016681349735	1.1648499150674838
-2.211998168556163	1.1760309790590022	1.1696947018193438
-2.1731911831428974	1.1809624012843631	1.1747408617945054
-2.134384197729631	1.1861059716341729	1.1799986927355124
-2.095577212316365	1.191472311741667	1.1854790715263477
-2.056770226903099	1.197072657984011	1.1911934841046892
-2.017963241489833	1.2029188919164095	1.1971540558107654
-1.979156256076567	1.2090235709290582	1.203373581884445
-1.9403492706633012	1.2153999587695161	1.2098655577408226
-1.9015422852500352	1.2220620554764137	1.2166442085563174
-1.862735299836769	1.2290246261538857	1.223724517579122
-1.823928314423503	1.23630322787634	1.2311222524362282
-1.785121329010237	1.2439142338460139	1.238853988540167
-1.7463143435969708	1.2518748537266247	1.2469371284975344
-1.7075073581837048	1.2602031488402734	1.2553899161831623
-1.668700372770439	1.2689180406356428	1.2642314438628486
-1.6298933873571728	1.2780393105074754	1.2734816504176976
-1.5910864019439068	1.2875875886633663	1.2831613083378406
-1.5522794165306408	1.2975843292873477	1.2932919967058858
-1.5134724311173748	1.3080517687335886	1.303896056874288
-1.4746654457041088	1.319012862891465	1.3149965269499069
-1.4358584602908429	1.3304911991900825	1.3266170505286556
-1.3970514748775766	1.3425108779530586	1.338781754370823
-1.3582444894643109	1.355096356973411	1.3515150888745457
-1.3194375040510447	1.3682722522595312	1.3648416242975794
-1.2806305186377789	1.3820630869198514	1.378785794710378
-1.2418235332245127	1.3964929791302245	1.39337158066188
-1.2030165478112467	1.411585259103141	1.4086221205435105
-1.1642095623979807	1.4273620040104256	1.424559239706636
-1.1254025769847147	1.4438434789849373	1.4412028856092793
-1.0865955915714487	1.4610474717584294	1.4585704567565845
-1.0477886061581825	1.4789885083376881	1.4766760131124537
-1.0089816207449165	1.4976769375819678	1.49552935619917
-0.9701746353316506	1.5171178738771443	1.5151349685215576
-0.9313676499183845	1.537309989618122	1.5354908045610547
-0.8925606645051185	1.5582441532785551	1.5565869297443657
-0.8537536790918524	1.579901914878517	1.5784040099042753
-0.8149466936785864	1.6022538490915759	1.6009116622382855
-0.7761397082653204	1.6252577774793722	1.6240666900320995
-0.7373327228520544	1.6488569057369602	1.6478112377595202
-0.6985257374387883	1.6729779295314613	1.672070920726886
-0.6597187520255223	1.6975291833731236	1.6967530040236731
-0.6209117666122563	1.7223989303691516	1.7217447285432301
-0.5821047811989903	1.7474539154485595	1.7469119060039409
-0.5432977957857243	1.7725383286953407	1.7720979282167857
-0.5044908103724582	1.7974733458724472	1.7971233554235775
-0.46568382495919225	1.8220574262407916	1.8217862606178308
-0.4268768395459262	1.8460675488252316	1.845863506917967
-0.3880698541326602	1.869261552493336	1.8691131185874195
-0.34926286871939416	1.8913817081403668	1.8912778689272478
-0.31045588330612817	1.9121595898734962	1.912090147161919
-0.2716488978928622	1.9313222259179255	1.9312780813213621
-0.23284191247959612	1.9485994023472368	1.9485727883890713
-0.1940349270663301	1.9637318715637984	1.9637165044637384
-0.15522794165306408	1.9764800952724042	1.976471228671787
-0.11642095623979806	1.9866330447331502	1.9866274108689979
-0.07761397082653204	1.9940165070936706	1.9940121419610386
-0.03880698541326602	1.9985003216808965	1.9984962824548664
0.	2.0000040051345827	2.
0.03880698541326602	1.9985003216808965	1.9984962824548664
0.07761397082653204	1.9940165070936706	1.9940121419610386
0.11642095623979806	1.9866330447331502	1.9866274108689979
0.15522794165306408	1.9764800952724042	1.976471228671787
0.1940349270663301	1.9637318715637984	1.9637165044637384
0.23284191247959612	1.9485994023472368	1.9485727883890713
0.2716488978928622	1.9313222259179255	1.9312780813213621
0.31045588330612817	1.9121595898734962	1.912090147161919
0.34926286871939416	1.8913817081403668	1.8912778689272478
0.3880698541326602	1.869261552493336	1.8691131185874195
0.4268768395459262	1.8460675488252316	1.845863506917967
0.46568382495919225	1.8220574262407916	1.8217862606178308
0.5044908103724582	1.7974733458724472	1.7971233554235775
0.5432977957857243	1.7725383286953407	1.7720979282167857
0.5821047811989903	1.7474539154485595	1.7469119060039409
0.6209117666122563	1.7223989303691516	1.7217447285432301
0.6597187520255223	1.6975291833731236	1.6967530040236731
0.6985257374387883	1.6729779295314613	1.672070920726886
0.7373327228520544	1.6488569057369602	1.6478112377595202
0.7761397082653204	1.6252577774793722	1.6240666900320995
0.8149466936785864	1.6022538490915759	1.6009116622382855
0.8537536790918524	1.579901914878517	1.5784040099042753
0.8925606645051185	1.5582441532785551	1.5565869297443657
0.9313676499183845	1.537309989618122	1.5354908045610547
0.9701746353316506	1.5171178738771443	1.5151349685215576
1.0089816207449165	1.4976769375819678	1.49552935619917
1.0477886061581825	1.4789885083376881	1.4766760131124537
1.0865955915714487	1.4610474717584294	1.4585704567565845
1.1254025769847147	1.4438434789849373	1.4412028856092793
1.1642095623979807	1.4273620040104256	1.424559239706636
1.2030165478112467	1.411585259103141	1.4086221205435105
1.2418235332245127	1.3964929791302245	1.39337158066188
1.2806305186377789	1.3820630869198514	1.378785794710378
1.3194375040510447	1.3682722522595312	1.3648416242975794
1.3582444894643109	1.355096356973411	1.3515150888745457
1.3970514748775766	1.3425108779530586	1.338781754370823
1.4358584602908429	1.3304911991900825	1.3266170505286556
1.4746654457041088	1.319012862891465	1.3149965269499069
1.5134724311173748	1.3080517687335886	1.303896056874288
1.5522794165306408	1.2975843292873477	1.2932919967058858
1.5910864019439068	1.2875875886633663	1.2831613083378406
1.6298933873571728	1.2780393105074754	1.2734816504176976
1.668700372770439	1.2689180406356428	1.2642314438628486
1.7075073581837048	1.2602031488402734	1.2553899161831623
1.7463143435969708	1.2518748537266247	1.2469371284975344
1.785121329010237	1.2439142338460139	1.238853988540167
1.823928314423503	1.23630322787634	1.2311222524362282
1.862735299836769	1.2290246261538857	1.223724517579122
1.9015422852500352	1.2220620554764137	1.2166442085563174
1.9403492706633012	1.2153999587695161	1.2098655577408226
1.979156256076567	1.2090235709290582	1.203373581884445
2.017963241489833	1.2029188919164095	1.1971540558107654
2.056770226903099	1.197072657984011	1.1911934841046892
2.095577212316365	1.191472311741667	1.1854790715263477
2.134384197729631	1.1861059716341729	1.1799986927355124
2.1731911831428974	1.1809624012843631	1.1747408617945054
2.211998168556163	1.1760309790590022	1.1696947018193438
2.2508051539694294	1.1713016681349735	1.1648499150674838
2.2896121393826956	1.1667649872773793	1.1601967536834112
2.3284191247959614	1.1624119824872	1.1557259912682014
2.367226110209227	1.1582341996320908	1.1514288953940859
2.4060330956224933	1.1542236581381562	1.1472972011484217
2.4448400810357596	1.1503728257917107	1.1433230857618082
2.4836470664490253	1.1466745946769363	1.1394991443513112
2.522454051862291	1.1431222582570049	1.1358183667907935
2.5612610372755578	1.1397094895918496	1.132274115705409
2.6000680226888235	1.1364303206745812	1.1288601055756782
2.6388750081020893	1.1332791228600234	1.1255703829276356
2.6776819935153555	1.130250588352507	1.1223993075788288
2.7164889789286217	1.1273397127154545	1.1193415349050724
2.7552959643418875	1.1245417783621463	1.116391999089418
2.7941029497551533	1.121852338985025	1.1135458973125796
2.8329099351684195	1.1192672048798222	1.110798674842755
2.8717169205816857	1.116782429120406	1.1081460109822638
2.9105239059949515	1.1143942945404617	1.105583805828472
2.9493308914082177	1.1120993014787617	1.1031081678070087
2.988137876821484	1.1098941562457565	1.1007154019361631
3.0269448622347497	1.1077757602704559	1.0984019987824802
3.0657518476480154	1.105741199887979	1.0961646240689369
3.1045588330612817	1.103787736729694	1.0940001088985387
3.143365818474548	1.1019127986794754	1.0919054405577497
3.1821728038878137	1.100113971361272	1.0898777538657871
3.22097978930108	1.0983889901248545	1.087914323037443
3.2597867747143456	1.0967357324982754	1.0860125540287404
3.298593760127612	1.0951522110772096	1.084169977336335
3.337400745540878	1.0936365668229606	1.0823842412231697
3.3762077309541434	1.0921870627424595	1.0806531053444124
3.4150147163674096	1.0908020779250924	1.0789744347491983
3.4538217017806763	1.0894801019126354	1.077346194235126
3.4926286871939416	1.0882197293799436	1.0757664430338154
3.531435672607208	1.087019655105382	1.0742333298071471
3.570242658020474	1.0858786692111986	1.0727450879350326
3.60904964343374	1.0847956526552733	1.0713000310767427
3.647856628847006	1.0837695729567618	1.0698965489889392
3.6866636142602722	1.0827994801392453	1.0685331035845902
3.725470599673538	1.0818845028759874	1.067208225217958
3.764277585086804	1.0810238448228544	1.0659205091817645
3.8030845705000704	1.0802167811253538	1.0646686124035274
3.8418915559133358	1.0794626550870723	1.0634512503288789
3.8806985413266024	1.078760874987618	1.0622671939804536
3.9195055267398677	1.0781109110388878	1.0611152671816573
3.958312512153134	1.0775122924692055	1.0599943439353097
3.9971194975664	1.0769646047255341	1.0589033459477883
4.035926482979666	1.0764674867845934	1.0578412402899007
4.074733468392933	1.0760206285642877	1.0568070371862646
4.113540453806198	1.0756237684274264	1.0557997879255077
4.152347439219464	1.075276690770222	1.0548185828840735
4.19115442463273	1.0749792236885545	1.0538625496568879
4.229961410045997	1.0747312367154502	1.0529308512885636
4.268768395459262	1.0745326386236707	1.052022684599216
4.307575380872528	1.074383375287706	1.0511372785993438
4.346382366285795	1.0742834275998878	1.0502738929885664
4.3851893516990605	1.0742328094356721	1.0494318167333487
4.423996337112326	1.0742315656635295	1.0486103667191355
4.462803322525593	1.0742797701951932	1.0478088864726103
4.501610307938859	1.0743775240723432	1.047026744950059
4.5404172933521245	1.0745249535860917	1.0462633353880633
4.579224278765391	1.0747222084259542	1.045518074212983
4.618031264178656	1.0749694598552146	1.0447904000059094
4.656838249591923	1.07526689890991	1.044079772519961
4.6956452350051885	1.0756147346188585	1.0433856717470036
4.734452220418454	1.0760131922424285	1.04270759703103
4.773259205831721	1.07646251152795	1.0420450662256262
4.812066191244987	1.0769629449798992	1.041397614893084
4.8508731766582525	1.0775147561431964	1.0407647955428816
4.889680162071519	1.0781182178981448	1.040146176907381
4.928487147484785	1.0787736107657364	1.0395413432527256
4.967294132898051	1.0794812212222453	1.0389498937230308
5.006101118311317	1.0802413400221753	1.0383714417160859
5.044908103724582	1.0810542605288327	1.037805614288877
5.083715089137849	1.0819202770519325	1.0372520515913488
5.1225220745511155	1.0828396831918063	1.036710406326911
5.16132905996438	1.0838127701899483	1.0361803432382808
5.200136045377647	1.0848398252857439	1.0356615386173353
5.238943030790913	1.085921130079407	1.0351536798377259
5.277750016204179	1.087056958901245	1.0346564649090715
5.316557001617445	1.0882475771875268	1.0341696020516242
5.355363987030711	1.0894932398633344	1.0336928092903506
5.394170972443977	1.0907941897329043	1.0332258140674455
5.4329779578572435	1.0921506558780767	1.0327683528723401
5.471784943270508	1.0935628520655696	1.032320170888321
5.510591928683775	1.095030975163919	1.031881021654927
5.549398914097042	1.0965552035709911	1.0314506667453374
5.5882058995103066	1.0981356956531088	1.0310288754580044
5.627012884923573	1.0997725881968823	1.030615424521827
5.665819870336839	1.101465994874958	1.0302100978142015
5.704626855750105	1.103216004726941	1.0298126860913164
5.743433841163371	1.1050226806568695	1.0294229867300992
5.782240826576637	1.106886057948646	1.0290408034812488
5.821047811989903	1.1088061428009328	1.0286659462328196
5.85985479740317	1.1107829108830742	1.0282982307838533
5.898661782816435	1.1128163059136595	1.0279374786275801
5.937468768229701	1.1149062382634094	1.0275835167437315
5.976275753642968	1.1170525835841207	1.0272361773995402
6.015082739056234	1.119255181465447	1.026895297959017
6.053889724469499	1.1215138341213449	1.026560720700116
6.092696709882765	1.1238283051080542	1.026232292639427
6.131503695296031	1.1261983180755182	1.0259098653640417
6.170310680709298	1.1286235555541881	1.0255932948702677
6.209117666122563	1.1311036577791813	1.0252824414088761
6.247924651535829	1.1336382215537935	1.0249771693365821
6.286731636949096	1.1362267991543902	1.0246773469734833
6.3255386223623615	1.138868897278709	1.0243828464661782
6.364345607775627	1.1415639760396472	1.0240935436563197
6.403152593188893	1.1443114480065837	1.0238093179543526
6.44195957860216	1.1471106772963344	1.0235300522182105
6.4807665640154255	1.1499609787158003	1.0232556326367515
6.519573549428691	1.1528616169584125	1.0229859486177229
6.558380534841958	1.1558118058564355	1.0227208926800593
6.597187520255224	1.1588107076912117	1.022460360350323
6.635994505668489	1.1618574325633992	1.022204250063111
6.674801491081756	1.1649510378252492	1.0219524630652501
6.713608476495022	1.1680905275769509	1.0217049033236294
6.752415461908287	1.1712748522290348	1.021461477436503
6.791222447321554	1.1745029081328109	1.0212220945481212
6.830029432734819	1.1777735372807738	1.020986666266553
6.868836418148085	1.1810855270788811	1.020755106584556
6.9076434035613525	1.1844376101925438	1.020527331803376
6.946450388974617	1.1878284644681518	1.0203032604593478
6.985257374387883	1.1912567129318754	1.0200828132531834
7.02406435980115	1.1947209238674428	1.0198659129818366
7.062871345214416	1.1982196109745145	1.0196524844728385
7.101678330627681	1.2017512336092213	1.0194424545210006
7.140485316040948	1.2053141971083408	1.0192357518273933
7.179292301454214	1.2089068531985134	1.019032306940503
7.21809928686748	1.212527500491813	1.0188320521994823
7.256906272280746	1.2161743850688764	1.018634921679411
7.295713257694012	1.2198457011507167	1.018440851138484
7.334520243107278	1.2235395918602279	1.0182497779670503
7.3733272285205445	1.2272541500742487	1.0180616411384333
7.41213421393381	1.2309874193669854	1.0178763811614584
7.450941199347076	1.2347373950454135	1.0176939400346194
7.489748184760343	1.2385020252771604	1.0175142612018275
7.528555170173608	1.2422792123112392	1.017337289509673
7.567362155586874	1.2460668137918383	1.0171629711661443
7.606169141000141	1.2498626441652156	1.0169912537007497
7.644976126413407	1.2536644761795905	1.016822085925986
7.6837831118266715	1.2574700424777467	1.0166554179001035
7.722590097239939	1.2612770372818811	1.016491200891117
7.761397082653205	1.2650831181700606	1.0163293873420192
7.80020406806647	1.2688859079434338	1.0161699308371426
7.8390110534797355	1.2726829965831719	1.0160127860696408
7.877818038893002	1.276471943295895	1.015857908810033
7.916625024306268	1.2802502786461307	1.0157052558757802
7.955432009719534	1.2840155067741443	1.0155547851018545
7.9942389951328	1.287765107697253	1.0154064553122626
8.033045980546067	1.2914965396925269	1.0152602262924892
8.071852965959332	1.2952072417585216	1.0151160587628278
8.110659951372599	1.298894636153504	1.0149739143525645
8.149466936785865	1.3025561310073548	1.0148337555749862
8.18827392219913	1.3061891230041232	1.014695545803183
8.227080907612397	1.3097910001319681	1.0145592492466138
8.265887893025662	1.3133591444969888	1.0144248309284105
8.304694878438928	1.316890935197198	1.0142922566633956
8.343501863852195	1.3203837512526813	1.0141614930367822
8.38230884926546	1.3238349745877398	1.0140325073835394
8.421115834678726	1.3272419930605974	1.0139052677683953
8.459922820091993	1.3306022035360148	1.013779742966455
8.498729805505258	1.3339130149959744	1.0136559024444156
8.537536790918525	1.33717185168334	1.0135337163423541
8.576343776331791	1.3403761562732415	1.01341315545607
8.615150761745056	1.3435233930667199	1.013294191219962
8.653957747158323	1.3466110512009841	1.0131767956904243
8.69276473257159	1.3496366478704738	1.0130609415297385
8.731571717984854	1.352597731552766	1.012946601990451
8.770378703398121	1.355491885233195	1.0128337509002128
8.809185688811388	1.3583167296219558	1.0127223626470736
8.847992674224653	1.361069926357344	1.0126124121652065
8.88679965963792	1.363749181188656	1.0125038749210569
8.925606645051186	1.3663522471322391	1.0123967268998941
8.96441363046445	1.3688769275940837	1.0122909445927604
9.003220615877717	1.371321079452334	1.012186504983794
9.042027601290984	1.373682616093054	1.0120833855379252
9.080834586704249	1.3759595103925888	1.0119815641889252
9.119641572117514	1.3781497976398938	1.0118810193277967
9.158448557530782	1.3802515783922211	1.0117817297915008
9.197255542944047	1.382263021257651	1.0116836748520033
9.236062528357312	1.3841823655979955	1.0115868342056316
9.274869513770579	1.3860079241457712	1.0114911879627355
9.313676499183845	1.3877380855290053	1.0113967166376365
9.35248348459711	1.3893713166978396	1.0113034011388617
9.391290470010377	1.390906165247061	1.0112112227596504
9.430097455423644	1.392341261628869	1.0111201631687239
9.468904440836909	1.3936753212504325	1.0110302044013133
9.507711426250175	1.3949071464510197	1.0109413288504354
9.546518411663442	1.3960356283537454	1.0108535192584072
9.585325397076707	1.3970597485872647	1.0107667587085956
9.624132382489973	1.3979785808730325	1.010681030617391
9.66293936790324	1.398791292474088	1.0105963187264009
9.701746353316505	1.399497145501621	1.0105126070948536
9.740553338729772	1.4000954980759632	1.0104298800922098
9.779360324143038	1.4005858053389897	1.0103481223909705
9.818167309556303	1.4009676203152874	1.0102673189596802
9.85697429496957	1.4012405946198518	1.0101874550561156
9.895781280382836	1.4014044790104552	1.0101085162206564

==> fig/Sk_analysis_FHD/theo_ImMidSSA_a0.5_b5.dat <==
-9.934588265796101	1.0128109127436908	1.0100304882698328
-9.895781280382836	1.0128114236790173	1.0101085162206564
-9.85697429496957	1.0128129566499846	1.0101874550561156
-9.818167309556303	1.01281551215167	1.0102673189596802
-9.779360324143038	1.01281909100958	1.0103481223909705
-9.740553338729772	1.0128236943802167	1.0104298800922098
-9.701746353316505	1.0128293237518753	1.0105126070948536
-9.66293936790324	1.012835980945666	1.0105963187264009
-9.624132382489973	1.0128436681167683	1.010681030617391
-9.585325397076707	1.0128523877559175	1.0107667587085956
-9.546518411663442	1.012862142691121	1.0108535192584072
-9.507711426250175	1.012872936089615	1.0109413288504354
-9.468904440836909	1.0128847714600528	1.0110302044013133
-9.430097455423644	1.0128976526549387	1.0111201631687239
-9.391290470010377	1.0129115838732998	1.0112112227596504
-9.35248348459711	1.0129265696636094	1.0113034011388617
-9.313676499183845	1.0129426149269534	1.0113967166376365
-9.274869513770579	1.012959724920457	1.0114911879627355
-9.236062528357312	1.012977905260964	1.0115868342056316
-9.197255542944047	1.012997161928978	1.0116836748520033
-9.158448557530782	1.0130175012728746	1.0117817297915008
-9.119641572117514	1.0130389300133793	1.0118810193277967
-9.080834586704249	1.0130614552483275	1.0119815641889252
-9.042027601290984	1.0130850844577037	1.0120833855379252
-9.003220615877717	1.0131098255089708	1.012186504983794
-8.96441363046445	1.0131356866626966	1.0122909445927604
-8.925606645051186	1.0131626765784785	1.0123967268998941
-8.88679965963792	1.013190804321183	1.0125038749210569
-8.847992674224653	1.0132200793674981	1.0126124121652065
-8.809185688811388	1.0132505116128125	1.0127223626470736
-8.770378703398121	1.0132821113784314	1.0128337509002128
-8.731571717984854	1.0133148894191302	1.012946601990451
-8.69276473257159	1.0133488569310658	1.0130609415297385
-8.653957747158323	1.0133840255600481	1.0131767956904243
-8.615150761745056	1.013420407410184	1.013294191219962
-8.576343776331791	1.0134580150529076	1.01341315545607
-8.537536790918525	1.0134968615364048	1.0135337163423541
-8.498729805505258	1.0135369603954465	1.0136559024444156
-8.459922820091993	1.0135783256616426	1.013779742966455
-8.421115834678726	1.013620971874129	1.0139052677683953
-8.38230884926546	1.0136649140907061	1.0140325073835394
-8.343501863852195	1.0137101678994376	1.0141614930367822
-8.304694878438928	1.0137567494307274	1.0142922566633956
-8.265887893025662	1.0138046753698957	1.0144248309284105
-8.227080907612397	1.013853962970262	1.0145592492466138
-8.18827392219913	1.0139046300667605	1.014695545803183
-8.149466936785865	1.0139566950901036	1.0148337555749862
-8.110659951372599	1.0140101770815133	1.0149739143525645
-8.071852965959332	1.0140650957080397	1.0151160587628278
-8.033045980546067	1.0141214712784936	1.0152602262924892
-7.9942389951328	1.0141793247600046	1.0154064553122626
-7.955432009719534	1.014238677795243	1.0155547851018545
-7.916625024306268	1.014299552720317	1.0157052558757802
-7.877818038893002	1.0143619725833775	1.015857908810033
-7.8390110534797355	1.0144259611639597	1.0160127860696408
-7.80020406806647	1.0144915429930816	1.0161699308371426
-7.761397082653205	1.0145587433741388	1.0163293873420192
-7.722590097239939	1.0146275884046196	1.016491200891117
-7.6837831118266715	1.0146981049986772	1.0166554179001035
-7.644976126413407	1.014770320910591	1.016822085925986
-7.606169141000141	1.0148442647591522	1.0169912537007497
-7.567362155586874	1.014919966053017	1.0171629711661443
-7.528555170173608	1.0149974552170578	1.017337289509673
-7.489748184760343	1.0150767636197604	1.0175142612018275
-7.450941199347076	1.0151579236017085	1.0176939400346194
-7.41213421393381	1.0152409685052028	1.0178763811614584
-7.3733272285205445	1.0153259327050568	1.0180616411384333
-7.334520243107278	1.0154128516406264	1.0182497779670503
-7.295713257694012	1.0155017618491216	1.018440851138484
-7.256906272280746	1.0155927010002552	1.018634921679411
-7.21809928686748	1.0156857079322907	1.0188320521994823
-7.179292301454214	1.0157808226895426	1.019032306940503
-7.140485316040948	1.0158780865614017	1.0192357518273933
-7.101678330627681	1.0159775421229424	1.0194424545210006
-7.062871345214416	1.0160792332771955	1.0196524844728385
-7.02406435980115	1.016183205299144	1.0198659129818366
-6.985257374387883	1.016289504881536	1.0200828132531834
-6.946450388974617	1.0163981801825828	1.0203032604593478
-6.9076434035613525	1.0165092808756393	1.020527331803376
-6.868836418148085	1.016622858200946	1.020755106584556
-6.830029432734819	1.0167389650195373	1.020986666266553
-6.791222447321554	1.016857655869412	1.0212220945481212
-6.752415461908287	1.0169789870240666	1.021461477436503
-6.713608476495022	1.0171030165535115	1.0217049033236294
-6.674801491081756	1.0172298043878791	1.0219524630652501
-6.635994505668489	1.0173594123837493	1.022204250063111
-6.597187520255224	1.017491904393319	1.022460360350323
-6.558380534841958	1.017627346336559	1.0227208926800593
-6.519573549428691	1.01776580627649	1.0229859486177229
-6.4807665640154255	1.0179073544977406	1.0232556326367515
-6.44195957860216	1.0180520635885382	1.0235300522182105
-6.403152593188893	1.0182000085263059	1.0238093179543526
-6.364345607775627	1.0183512667670385	1.0240935436563197
-6.3255386223623615	1.0185059183386502	1.0243828464661782
-6.286731636949096	1.0186640459384835	1.0246773469734833
-6.247924651535829	1.0188257350351966	1.0249771693365821
-6.209117666122563	1.0189910739752406	1.0252824414088761
-6.170310680709298	1.0191601540941662	1.0255932948702677
-6.131503695296031	1.0193330698330003	1.0259098653640417
-6.092696709882765	1.0195099188599517	1.026232292639427
-6.053889724469499	1.0196908021977265	1.026560720700116
-6.015082739056234	1.0198758243567334	1.026895297959017
-5.976275753642968	1.020065093474491	1.0272361773995402
-5.937468768229701	1.0202587214615642	1.0275835167437315
-5.898661782816435	1.020456824154363	1.0279374786275801
-5.85985479740317	1.0206595214751766	1.0282982307838533
-5.821047811989903	1.020866937599822	1.0286659462328196
-5.782240826576637	1.0210792011333147	1.0290408034812488
-5.743433841163371	1.021296445293993	1.0294229867300992
-5.704626855750105	1.0215188081065547	1.0298126860913164
-5.665819870336839	1.0217464326044852	1.0302100978142015
-5.627012884923573	1.0219794670423978	1.030615424521827
-5.5882058995103066	1.022218065118823	1.0310288754580044
-5.549398914097042	1.0224623862100284	1.0314506667453374
-5.510591928683775	1.0227125956154826	1.031881021654927
-5.471784943270508	1.0229688648156112	1.032320170888321
-5.4329779578572435	1.0232313717425365	1.0327683528723401
-5.394170972443977	1.023500301064533	1.0332258140674455
-5.355363987030711	1.0237758444849805	1.0336928092903506
-5.316557001617445	1.0240582010566388	1.0341696020516242
-5.277750016204179	1.0243475775121282	1.0346564649090715
-5.238943030790913	1.024644188611546	1.0351536798377259
-5.200136045377647	1.0249482575082207	1.0356615386173353
-5.16132905996438	1.0252600161336536	1.0361803432382808
-5.1225220745511155	1.0255797056027849	1.036710406326911
-5.083715089137849	1.0259075766407733	1.0372520515913488
-5.044908103724582	1.0262438900325734	1.037805614288877
-5.006101118311317	1.0265889170966636	1.0383714417160859
-4.967294132898051	1.0269429401843826	1.0389498937230308
-4.928487147484785	1.0273062532064066	1.0395413432527256
-4.889680162071519	1.0276791621880257	1.040146176907381
-4.8508731766582525	1.0280619858549624	1.0407647955428816
-4.812066191244987	1.0284550562516144	1.041397614893084
-4.773259205831721	1.0288587193937104	1.0420450662256262
-4.734452220418454	1.029273335957516	1.04270759703103
-4.6956452350051885	1.0296992820078605	1.0433856717470036
-4.656838249591923	1.03013694976742	1.044079772519961
-4.618031264178656	1.0305867484298388	1.0447904000059094
-4.579224278765391	1.0310491050194792	1.045518074212983
-4.5404172933521245	1.0315244653007454	1.0462633353880633
-4.501610307938859	1.0320132947401557	1.047026744950059
-4.462803322525593	1.032516079524547	1.0478088864726103
-4.423996337112326	1.0330333276390302	1.0486103667191355
-4.3851893516990605	1.0335655700085715	1.0494318167333487
-4.346382366285795	1.034113361707337	1.0502738929885664
-4.307575380872528	1.034677283240242	1.0511372785993438
-4.268768395459262	1.0352579419014434	1.052022684599216
-4.229961410045997	1.0358559732148584	1.0529308512885636
-4.19115442463273	1.0364720424621523	1.0538625496568879
-4.152347439219464	1.037106846304015	1.0548185828840735
-4.113540453806198	1.0377611145009769	1.0557997879255077
-4.074733468392933	1.0384356117404387	1.0568070371862646
-4.035926482979666	1.0391311395770901	1.0578412402899007
-3.9971194975664	1.0398485384943876	1.0589033459477883
-3.958312512153134	1.040588690095321	1.0599943439353097
-3.9195055267398677	1.0413525194312885	1.0611152671816573
-3.8806985413266024	1.0421409974785323	1.0622671939804536
-3.8418915559133358	1.0429551437722684	1.0634512503288789
-3.8030845705000704	1.0437960292093693	1.0646686124035274
-3.764277585086804	1.0446647790312482	1.0659205091817645
-3.725470599673538	1.0455625759994192	1.067208225217958
-3.6866636142602722	1.0464906637771167	1.0685331035845902
-3.647856628847006	1.0474503505313038	1.0698965489889392
-3.60904964343374	1.048443012770436	1.0713000310767427
-3.570242658020474	1.0494700994344335	1.0727450879350326
-3.531435672607208	1.050533136254493	1.0742333298071471
-3.4926286871939416	1.051633730401607	1.0757664430338154
-3.4538217017806763	1.0527735754439986	1.077346194235126
-3.4150147163674096	1.0539544566350805	1.0789744347491983
-3.3762077309541434	1.0551782565550483	1.0806531053444124
-3.337400745540878	1.0564469611308178	1.0823842412231697
-3.298593760127612	1.0577626660606765	1.084169977336335
-3.2597867747143456	1.0591275836718088	1.0860125540287404
-3.22097978930108	1.0605440502407057	1.087914323037443
-3.1821728038878137	1.0620145338084306	1.0898777538657871
-3.143365818474548	1.0635416425247477	1.0919054405577497
-3.1045588330612817	1.0651281335572467	1.0940001088985387
-3.0657518476480154	1.0667769226037798	1.0961646240689369
-3.0269448622347497	1.0684910940487888	1.0984019987824802
-2.988137876821484	1.0702739118063902	1.1007154019361631
-2.9493308914082177	1.072128830895404	1.1031081678070087
-2.9105239059949515	1.0740595097938181	1.105583805828472
-2.8717169205816857	1.0760698236224562	1.1081460109822638
-2.8329099351684195	1.0781638782097778	1.110798674842755
-2.7941029497551533	1.0803460250917942	1.1135458973125796
-2.7552959643418875	1.0826208775028812	1.116391999089418
-2.7164889789286217	1.0849933274147954	1.1193415349050724
-2.6776819935153555	1.0874685636823058	1.1223993075788288
-2.6388750081020893	1.0900520913544238	1.1255703829276356
-2.6000680226888235	1.0927497522100769	1.1288601055756782
-2.5612610372755578	1.09556774657608	1.132274115705409
-2.522454051862291	1.0985126564831096	1.1358183667907935
-2.4836470664490253	1.1015914702118828	1.1394991443513112
-2.4448400810357596	1.1048116082764994	1.1433230857618082
-2.4060330956224933	1.1081809508845468	1.1472972011484217
-2.367226110209227	1.1117078669036229	1.1514288953940859
-2.3284191247959614	1.1154012443508294	1.1557259912682014
-2.2896121393826956	1.119270522404887	1.1601967536834112
-2.2508051539694294	1.1233257249189885	1.1648499150674838
-2.211998168556163	1.1275774953854616	1.1696947018193438
-2.1731911831428974	1.132037133269622	1.1747408617945054
-2.134384197729631	1.1367166315885815	1.1799986927355124
-2.095577212316365	1.1416287155597609	1.1854790715263477
-2.056770226903099	1.1467868820816138	1.1911934841046892
-2.017963241489833	1.1522054397336443	1.1971540558107654
-1.979156256076567	1.1578995488917634	1.203373581884445
-1.9403492706633012	1.1638852614456792	1.2098655577408226
-1.9015422852500352	1.1701795594742708	1.2166442085563174
-1.862735299836769	1.1768003920791357	1.223724517579122
-1.823928314423503	1.1837667093918296	1.2311222524362282
-1.785121329010237	1.1910984925521708	1.238853988540167
-1.7463143435969708	1.1988167781984826	1.2469371284975344
-1.7075073581837048	1.2069436757104144	1.2553899161831623
-1.668700372770439	1.215502375095243	1.2642314438628486
-1.6298933873571728	1.2245171430034223	1.2734816504176976
-1.5910864019439068	1.2340133038925307	1.2831613083378406
-1.5522794165306408	1.2440172028250929	1.2932919967058858
-1.5134724311173748	1.2545561457800478	1.303896056874288
-1.4746654457041088	1.2656583126765146	1.3149965269499069
-1.4358584602908429	1.2773526375508784	1.3266170505286556
-1.3970514748775766	1.2896686494966876	1.338781754370823
-1.3582444894643109	1.3026362670792502	1.3515150888745457
-1.3194375040510447	1.3162855379884788	1.3648416242975794
-1.2806305186377789	1.3306463147198964	1.378785794710378
-1.2418235332245127	1.345747856113823	1.39337158066188
-1.2030165478112467	1.3616183436933118	1.4086221205435105
-1.1642095623979807	1.3782843010015688	1.424559239706636
-1.1254025769847147	1.3957699036565836	1.4412028856092793
-1.0865955915714487	1.4140961677553832	1.4585704567565845
-1.0477886061581825	1.433280004753131	1.4766760131124537
-1.0089816207449165	1.4533331322378686	1.49552935619917
-0.9701746353316506	1.4742608323912731	1.5151349685215576
-0.9313676499183845	1.496060553685955	1.5354908045610547
-0.8925606645051185	1.5187203568737657	1.5565869297443657
-0.8537536790918524	1.5422172139394317	1.5784040099042753
-0.8149466936785864	1.5665151787882516	1.6009116622382855
-0.7761397082653204	1.5915634613011105	1.6240666900320995
-0.7373327228520544	1.6172944521850467	1.6478112377595202
-0.6985257374387883	1.6436217647028086	1.672070920726886
-0.6597187520255223	1.6704383804611458	1.6967530040236731
-0.6209117666122563	1.6976150090736004	1.7217447285432301
-0.5821047811989903	1.7249987941725737	1.7469119060039409
-0.5432977957857243	1.7524125186904187	1.7720979282167857
-0.5044908103724582	1.7796544775646728	1.7971233554235775
-0.46568382495919225	1.8064991923734148	1.8217862606178308
-0.4268768395459262	1.8326991357690492	1.845863506917967
-0.3880698541326602	1.857987609884837	1.8691131185874195
-0.34926286871939416	1.8820828788027792	1.8912778689272478
-0.31045588330612817	1.9046935889782648	1.912090147161919
-0.2716488978928622	1.9255254240855477	1.9312780813213621
-0.23284191247959612	1.9442888363781037	1.9485727883890713
-0.1940349270663301	1.9607075835390133	1.9637165044637384
-0.15522794165306408	1.9745276900054203	1.976471228671787
-0.11642095623979806	1.9855263593764851	1.9866274108689979
-0.07761397082653204	1.993520304876989	1.9940121419610386
-0.03880698541326602	1.9983729510397978	1.9984962824548664
0.	2.	2.
0.03880698541326602	1.9983729510397978	1.9984962824548664
0.07761397082653204	1.993520304876989	1.9940121419610386
0.11642095623979806	1.9855263593764851	1.9866274108689979
0.15522794165306408	1.9745276900054203	1.976471228671787
0.1940349270663301	1.9607075835390133	1.9637165044637384
0.23284191247959612	1.9442888363781037	1.9485727883890713
0.2716488978928622	1.9255254240855477	1.9312780813213621
0.31045588330612817	1.9046935889782648	1.912090147161919
0.34926286871939416	1.8820828788027792	1.8912778689272478
0.3880698541326602	1.857987609884837	1.8691131185874195
0.4268768395459262	1.8326991357690492	1.845863506917967
0.46568382495919225	1.8064991923734148	1.8217862606178308
0.5044908103724582	1.7796544775646728	1.7971233554235775
0.5432977957857243	1.7524125186904187	1.7720979282167857
0.5821047811989903	1.7249987941725737	1.7469119060039409
0.6209117666122563	1.6976150090736004	1.7217447285432301
0.6597187520255223	1.6704383804611458	1.6967530040236731
0.6985257374387883	1.6436217647028086	1.672070920726886
0.7373327228520544	1.6172944521850467	1.6478112377595202
0.7761397082653204	1.5915634613011105	1.6240666900320995
0.8149466936785864	1.5665151787882516	1.6009116622382855
0.8537536790918524	1.5422172139394317	1.5784040099042753
0.8925606645051185	1.5187203568737657	1.5565869297443657
0.9313676499183845	1.496060553685955	1.5354908045610547
0.9701746353316506	1.4742608323912731	1.5151349685215576
1.0089816207449165	1.4533331322378686	1.49552935619917
1.0477886061581825	1.433280004753131	1.4766760131124537
1.0865955915714487	1.4140961677553832	1.4585704567565845
1.1254025769847147	1.3957699036565836	1.4412028856092793
1.1642095623979807	1.3782843010015688	1.424559239706636
1.2030165478112467	1.3616183436933118	1.4086221205435105
1.2418235332245127	1.345747856113823	1.39337158066188
1.2806305186377789	1.3306463147198964	1.378785794710378
1.3194375040510447	1.3162855379884788	1.3648416242975794
1.3582444894643109	1.3026362670792502	1.3515150888745457
1.3970514748775766	1.2896686494966876	1.338781754370823
1.4358584602908429	1.2773526375508784	1.3266170505286556
1.4746654457041088	1.2656583126765146	1.3149965269499069
1.5134724311173748	1.2545561457800478	1.303896056874288
1.5522794165306408	1.2440172028250929	1.2932919967058858
1.5910864019439068	1.2340133038925307	1.2831613083378406
1.6298933873571728	1.2245171430034223	1.2734816504176976
1.668700372770439	1.215502375095243	1.2642314438628486
1.7075073581837048	1.2069436757104144	1.2553899161831623
1.7463143435969708	1.1988167781984826	1.2469371284975344
1.785121329010237	1.1910984925521708	1.238853988540167
1.823928314423503	1.1837667093918296	1.2311222524362282
1.862735299836769	1.1768003920791357	1.223724517579122
1.9015422852500352	1.1701795594742708	1.2166442085563174
1.9403492706633012	1.1638852614456792	1.2098655577408226
1.979156256076567	1.1578995488917634	1.203373581884445
2.017963241489833	1.1522054397336443	1.1971540558107654
2.056770226903099	1.1467868820816138	1.1911934841046892
2.095577212316365	1.1416287155597609	1.1854790715263477
2.134384197729631	1.1367166315885815	1.1799986927355124
2.1731911831428974	1.132037133269622	1.1747408617945054
2.211998168556163	1.1275774953854616	1.1696947018193438
2.2508051539694294	1.1233257249189885	1.1648499150674838
2.2896121393826956	1.119270522404887	1.1601967536834112
2.3284191247959614	1.1154012443508294	1.1557259912682014
2.367226110209227	1.1117078669036229	1.1514288953940859
2.4060330956224933	1.1081809508845468	1.1472972011484217
2.4448400810357596	1.1048116082764994	1.1433230857618082
2.4836470664490253	1.1015914702118828	1.1394991443513112
2.522454051862291	1.0985126564831096	1.1358183667907935
2.5612610372755578	1.09556774657608	1.132274115705409
2.6000680226888235	1.0927497522100769	1.1288601055756782
2.6388750081020893	1.0900520913544238	1.1255703829276356
2.6776819935153555	1.0874685636823058	1.1223993075788288
2.7164889789286217	1.0849933274147954	1.1193415349050724
2.7552959643418875	1.0826208775028812	1.116391999089418
2.7941029497551533	1.0803460250917942	1.1135458973125796
2.8329099351684195	1.0781638782097778	1.110798674842755
2.8717169205816857	1.0760698236224562	1.1081460109822638
2.9105239059949515	1.0740595097938181	1.105583805828472
2.9493308914082177	1.072128830895404	1.1031081678070087
2.988137876821484	1.0702739118063902	1.1007154019361631
3.0269448622347497	1.0684910940487888	1.0984019987824802
3.0657518476480154	1.0667769226037798	1.0961646240689369
3.1045588330612817	1.0651281335572467	1.0940001088985387
3.143365818474548	1.0635416425247477	1.0919054405577497
3.1821728038878137	1.0620145338084306	1.0898777538657871
3.22097978930108	1.0605440502407057	1.087914323037443
3.2597867747143456	1.0591275836718088	1.0860125540287404
3.298593760127612	1.0577626660606765	1.084169977336335
3.337400745540878	1.0564469611308178	1.0823842412231697
3.3762077309541434	1.0551782565550483	1.0806531053444124
3.4150147163674096	1.0539544566350805	1.0789744347491983
3.4538217017806763	1.0527735754439986	1.077346194235126
3.4926286871939416	1.051633730401607	1.0757664430338154
3.531435672607208	1.050533136254493	1.0742333298071471
3.570242658020474	1.0494700994344335	1.0727450879350326
3.60904964343374	1.048443012770436	1.0713000310767427
3.647856628847006	1.0474503505313038	1.0698965489889392
3.6866636142602722	1.0464906637771167	1.0685331035845902
3.725470599673538	1.0455625759994192	1.067208225217958
3.764277585086804	1.0446647790312482	1.0659205091817645
3.8030845705000704	1.0437960292093693	1.0646686124035274
3.8418915559133358	1.0429551437722684	1.0634512503288789
3.8806985413266024	1.0421409974785323	1.0622671939804536
3.9195055267398677	1.0413525194312885	1.0611152671816573
3.958312512153134	1.040588690095321	1.0599943439353097
3.9971194975664	1.0398485384943876	1.0589033459477883
4.035926482979666	1.0391311395770901	1.0578412402899007
4.074733468392933	1.0384356117404387	1.0568070371862646
4.113540453806198	1.0377611145009769	1.0557997879255077
4.152347439219464	1.037106846304015	1.0548185828840735
4.19115442463273	1.0364720424621523	1.0538625496568879
4.229961410045997	1.0358559732148584	1.0529308512885636
4.268768395459262	1.0352579419014434	1.052022684599216
4.307575380872528	1.034677283240242	1.0511372785993438
4.346382366285795	1.034113361707337	1.0502738929885664
4.3851893516990605	1.0335655700085715	1.0494318167333487
4.423996337112326	1.0330333276390302	1.0486103667191355
4.462803322525593	1.032516079524547	1.0478088864726103
4.501610307938859	1.0320132947401557	1.047026744950059
4.5404172933521245	1.0315244653007454	1.0462633353880633
4.579224278765391	1.0310491050194792	1.045518074212983
4.618031264178656	1.0305867484298388	1.0447904000059094
4.656838249591923	1.03013694976742	1.044079772519961
4.6956452350051885	1.0296992820078605	1.0433856717470036
4.734452220418454	1.029273335957516	1.04270759703103
4.773259205831721	1.0288587193937104	1.0420450662256262
4.812066191244987	1.0284550562516144	1.041397614893084
4.8508731766582525	1.0280619858549624	1.0407647955428816
4.889680162071519	1.0276791621880257	1.040146176907381
4.928487147484785	1.0273062532064066	1.0395413432527256
4.967294132898051	1.0269429401843826	1.0389498937230308
5.006101118311317	1.0265889170966636	1.0383714417160859
5.044908103724582	1.0262438900325734	1.037805614288877
5.083715089137849	1.0259075766407733	1.0372520515913488
5.1225220745511155	1.0255797056027849	1.036710406326911
5.16132905996438	1.0252600161336536	1.0361803432382808
5.200136045377647	1.0249482575082207	1.0356615386173353
5.238943030790913	1.024644188611546	1.0351536798377259
5.277750016204179	1.0243475775121282	1.0346564649090715
5.316557001617445	1.0240582010566388	1.0341696020516242
5.355363987030711	1.0237758444849805	1.0336928092903506
5.394170972443977	1.023500301064533	1.0332258140674455
5.4329779578572435	1.0232313717425365	1.0327683528723401
5.471784943270508	1.0229688648156112	1.032320170888321
5.510591928683775	1.0227125956154826	1.031881021654927
5.549398914097042	1.0224623862100284	1.0314506667453374
5.5882058995103066	1.022218065118823	1.0310288754580044
5.627012884923573	1.0219794670423978	1.030615424521827
5.665819870336839	1.0217464326044852	1.0302100978142015
5.704626855750105	1.0215188081065547	1.0298126860913164
5.743433841163371	1.021296445293993	1.0294229867300992
5.782240826576637	1.0210792011333147	1.0290408034812488
5.821047811989903	1.020866937599822	1.0286659462328196
5.85985479740317	1.0206595214751766	1.0282982307838533
5.898661782816435	1.020456824154363	1.0279374786275801
5.937468768229701	1.0202587214615642	1.0275835167437315
5.976275753642968	1.020065093474491	1.0272361773995402
6.015082739056234	1.0198758243567334	1.026895297959017
6.053889724469499	1.0196908021977265	1.026560720700116
6.092696709882765	1.0195099188599517	1.026232292639427
6.131503695296031	1.0193330698330003	1.0259098653640417
6.170310680709298	1.0191601540941662	1.0255932948702677
6.209117666122563	1.0189910739752406	1.0252824414088761
6.247924651535829	1.0188257350351966	1.0249771693365821
6.286731636949096	1.0186640459384835	1.0246773469734833
6.3255386223623615	1.0185059183386502	1.0243828464661782
6.364345607775627	1.0183512667670385	1.0240935436563197
6.403152593188893	1.0182000085263059	1.0238093179543526
6.44195957860216	1.0180520635885382	1.0235300522182105
6.4807665640154255	1.0179073544977406	1.0232556326367515
6.519573549428691	1.01776580627649	1.0229859486177229
6.558380534841958	1.017627346336559	1.0227208926800593
6.597187520255224	1.017491904393319	1.022460360350323
6.635994505668489	1.0173594123837493	1.022204250063111
6.674801491081756	1.0172298043878791	1.0219524630652501
6.713608476495022	1.0171030165535115	1.0217049033236294
6.752415461908287	1.0169789870240666	1.021461477436503
6.791222447321554	1.016857655869412	1.0212220945481212
6.830029432734819	1.0167389650195373	1.020986666266553
6.868836418148085	1.016622858200946	1.020755106584556
6.9076434035613525	1.0165092808756393	1.020527331803376
6.946450388974617	1.0163981801825828	1.0203032604593478
6.985257374387883	1.016289504881536	1.0200828132531834
7.02406435980115	1.016183205299144	1.0198659129818366
7.062871345214416	1.0160792332771955	1.0196524844728385
7.101678330627681	1.0159775421229424	1.0194424545210006
7.140485316040948	1.0158780865614017	1.0192357518273933
7.179292301454214	1.0157808226895426	1.019032306940503
7.21809928686748	1.0156857079322907	1.0188320521994823
7.256906272280746	1.0155927010002552	1.018634921679411
7.295713257694012	1.0155017618491216	1.018440851138484
7.334520243107278	1.0154128516406264	1.0182497779670503
7.3733272285205445	1.0153259327050568	1.0180616411384333
7.41213421393381	1.0152409685052028	1.0178763811614584
7.450941199347076	1.0151579236017085	1.0176939400346194
7.489748184760343	1.0150767636197604	1.0175142612018275
7.528555170173608	1.0149974552170578	1.017337289509673
7.567362155586874	1.014919966053017	1.0171629711661443
7.606169141000141	1.0148442647591522	1.0169912537007497
7.644976126413407	1.014770320910591	1.016822085925986
7.6837831118266715	1.0146981049986772	1.0166554179001035
7.722590097239939	1.0146275884046196	1.016491200891117
7.761397082653205	1.0145587433741388	1.0163293873420192
7.80020406806647	1.0144915429930816	1.0161699308371426
7.8390110534797355	1.0144259611639597	1.0160127860696408
7.877818038893002	1.0143619725833775	1.015857908810033
7.916625024306268	1.014299552720317	1.0157052558757802
7.955432009719534	1.014238677795243	1.0155547851018545
7.9942389951328	1.0141793247600046	1.0154064553122626
8.033045980546067	1.0141214712784936	1.0152602262924892
8.071852965959332	1.0140650957080397	1.0151160587628278
8.110659951372599	1.0140101770815133	1.0149739143525645
8.149466936785865	1.0139566950901036	1.0148337555749862
8.18827392219913	1.0139046300667605	1.014695545803183
8.227080907612397	1.013853962970262	1.0145592492466138
8.265887893025662	1.0138046753698957	1.0144248309284105
8.304694878438928	1.0137567494307274	1.0142922566633956
8.343501863852195	1.0137101678994376	1.0141614930367822
8.38230884926546	1.0136649140907061	1.0140325073835394
8.421115834678726	1.013620971874129	1.0139052677683953
8.459922820091993	1.0135783256616426	1.013779742966455
8.498729805505258	1.0135369603954465	1.0136559024444156
8.537536790918525	1.0134968615364048	1.0135337163423541
8.576343776331791	1.0134580150529076	1.01341315545607
8.615150761745056	1.013420407410184	1.013294191219962
8.653957747158323	1.0133840255600481	1.0131767956904243
8.69276473257159	1.0133488569310658	1.0130609415297385
8.731571717984854	1.0133148894191302	1.012946601990451
8.770378703398121	1.0132821113784314	1.0128337509002128
8.809185688811388	1.0132505116128125	1.0127223626470736
8.847992674224653	1.0132200793674981	1.0126124121652065
8.88679965963792	1.013190804321183	1.0125038749210569
8.925606645051186	1.0131626765784785	1.0123967268998941
8.96441363046445	1.0131356866626966	1.0122909445927604
9.003220615877717	1.0131098255089708	1.012186504983794
9.042027601290984	1.0130850844577037	1.0120833855379252
9.080834586704249	1.0130614552483275	1.0119815641889252
9.119641572117514	1.0130389300133793	1.0118810193277967
9.158448557530782	1.0130175012728746	1.0117817297915008
9.197255542944047	1.012997161928978	1.0116836748520033
9.236062528357312	1.012977905260964	1.0115868342056316
9.274869513770579	1.012959724920457	1.0114911879627355
9.313676499183845	1.0129426149269534	1.0113967166376365
9.35248348459711	1.0129265696636094	1.0113034011388617
9.391290470010377	1.0129115838732998	1.0112112227596504
9.430097455423644	1.0128976526549387	1.0111201631687239
9.468904440836909	1.0128847714600528	1.0110302044013133
9.507711426250175	1.012872936089615	1.0109413288504354
9.546518411663442	1.012862142691121	1.0108535192584072
9.585325397076707	1.0128523877559175	1.0107667587085956
9.624132382489973	1.0128436681167683	1.010681030617391
9.66293936790324	1.012835980945666	1.0105963187264009
9.701746353316505	1.0128293237518753	1.0105126070948536
9.740553338729772	1.0128236943802167	1.0104298800922098
9.779360324143038	1.01281909100958	1.0103481223909705
9.818167309556303	1.01281551215167	1.0102673189596802
9.85697429496957	1.0128129566499846	1.0101874550561156
9.895781280382836	1.0128114236790173	1.0101085162206564

==> fig/Sk_analysis_FHD/theo_ImMidTau_a0.5_b5.dat <==
-9.934588265796101	1.0190197344909326	1.0100304882698328
-9.895781280382836	1.0190204579852078	1.0101085162206564
-9.85697429496957	1.0190226286881856	1.0101874550561156
-9.818167309556303	1.019026247260467	1.0102673189596802
-9.779360324143038	1.019031314803526	1.0103481223909705
-9.740553338729772	1.0190378328604186	1.0104298800922098
-9.701746353316505	1.0190458034167775	1.0105126070948536
-9.66293936790324	1.0190552289020944	1.0105963187264009
-9.624132382489973	1.0190661121912814	1.010681030617391
-9.585325397076707	1.019078456606535	1.0107667587085956
-9.546518411663442	1.0190922659194799	1.0108535192584072
-9.507711426250175	1.0191075443536084	1.0109413288504354
-9.468904440836909	1.0191242965870244	1.0110302044013133
-9.430097455423644	1.0191425277554695	1.0111201631687239
-9.391290470010377	1.019162243455674	1.0112112227596504
-9.35248348459711	1.0191834497489918	1.0113034011388617
-9.313676499183845	1.0192061531653622	1.0113967166376365
-9.274869513770579	1.019230360707579	1.0114911879627355
-9.236062528357312	1.019256079855876	1.0115868342056316
-9.197255542944047	1.0192833185728496	1.0116836748520033
-9.158448557530782	1.019312085308693	1.0117817297915008
-9.119641572117514	1.0193423890067859	1.0118810193277967
-9.080834586704249	1.0193742391096103	1.0119815641889252
-9.042027601290984	1.0194076455650258	1.0120833855379252
-9.003220615877717	1.0194426188328962	1.012186504983794
-8.96441363046445	1.0194791698920815	1.0122909445927604
-8.925606645051186	1.019517310247801	1.0123967268998941
-8.88679965963792	1.0195570519393755	1.0125038749210569
-8.847992674224653	1.0195984075483624	1.0126124121652065
-8.809185688811388	1.0196413902070838	1.0127223626470736
-8.770378703398121	1.0196860136075683	1.0128337509002128
-8.731571717984854	1.0197322920109095	1.012946601990451
-8.69276473257159	1.019780240257053	1.0130609415297385
-8.653957747158323	1.0198298737750282	1.0131767956904243
-8.615150761745056	1.01988120859363	1.013294191219962
-8.576343776331791	1.019934261352574	1.01341315545607
-8.537536790918525	1.0199890493141188	1.0135337163423541
-8.498729805505258	1.0200455903751988	1.0136559024444156
-8.459922820091993	1.0201039030800498	1.013779742966455
-8.421115834678726	1.0201640066333708	1.0139052677683953
-8.38230884926546	1.0202259209140179	1.0140325073835394
-8.343501863852195	1.0202896664892607	1.0141614930367822
-8.304694878438928	1.0203552646296112	1.0142922566633956
-8.265887893025662	1.0204227373242434	1.0144248309284105
-8.227080907612397	1.020492107297035	1.0145592492466138
-8.18827392219913	1.0205633980232303	1.014695545803183
-8.149466936785865	1.0206366337467645	1.0148337555749862
-8.110659951372599	1.0207118394982695	1.0149739143525645
-8.071852965959332	1.020789041113765	1.0151160587628278
-8.033045980546067	1.020868265254092	1.0152602262924892
-7.9942389951328	1.020949539425081	1.0154064553122626
-7.955432009719534	1.0210328919985054	1.0155547851018545
-7.916625024306268	1.0211183522338385	1.0157052558757802
-7.877818038893002	1.0212059503008415	1.015857908810033
-7.8390110534797355	1.0212957173030175	1.0160127860696408
-7.80020406806647	1.0213876853019606	1.0161699308371426
-7.761397082653205	1.0214818873426386	1.0163293873420192
-7.722590097239939	1.0215783574796313	1.016491200891117
-7.6837831118266715	1.0216771308043813	1.0166554179001035
-7.644976126413407	1.0217782434734768	1.016822085925986
-7.606169141000141	1.021881732738014	1.0169912537007497
-7.567362155586874	1.021987636974087	1.0171629711661443
-7.528555170173608	1.0220959957144324	1.017337289509673
-7.489748184760343	1.0222068496812993	1.0175142612018275
-7.450941199347076	1.0223202408205656	1.0176939400346194
-7.41213421393381	1.0224362123371742	1.0178763811614584
-7.3733272285205445	1.0225548087319223	1.0180616411384333
-7.334520243107278	1.0226760758396807	1.0182497779670503
-7.295713257694012	1.022800060869076	1.018440851138484
-7.256906272280746	1.0229268124437187	1.018634921679411
-7.21809928686748	1.0230563806450284	1.0188320521994823
-7.179292301454214	1.023188817056725	1.019032306940503
-7.140485316040948	1.0233241748110606	1.0192357518273933
-7.101678330627681	1.0234625086368505	1.0194424545210006
-7.062871345214416	1.0236038749094107	1.0196524844728385
-7.02406435980115	1.0237483317024398	1.0198659129818366
-6.985257374387883	1.0238959388419717	1.0200828132531834
-6.946450388974617	1.0240467579624601	1.0203032604593478
-6.9076434035613525	1.024200852565095	1.020527331803376
-6.868836418148085	1.0243582880784596	1.020755106584556
-6.830029432734819	1.0245191319216123	1.020986666266553
-6.791222447321554	1.0246834535697167	1.0212220945481212
-6.752415461908287	1.0248513246223225	1.021461477436503
-6.713608476495022	1.0250228188744266	1.0217049033236294
-6.674801491081756	1.0251980123904263	1.0219524630652501
-6.635994505668489	1.0253769835811053	1.022204250063111
-6.597187520255224	1.0255598132837938	1.022460360350323
-6.558380534841958	1.025746584845834	1.0227208926800593
-6.519573549428691	1.0259373842115183	1.0229859486177229
-6.4807665640154255	1.0261323000126477	1.0232556326367515
-6.44195957860216	1.0263314236628966	1.0235300522182105
-6.403152593188893	1.026534849456142	1.0238093179543526
-6.364345607775627	1.0267426746689596	1.0240935436563197
-6.3255386223623615	1.0269549996674756	1.0243828464661782
-6.286731636949096	1.0271719280187872	1.0246773469734833
-6.247924651535829	1.027393566607166	1.0249771693365821
-6.209117666122563	1.0276200257552803	1.0252824414088761
-6.170310680709298	1.0278514193506705	1.0255932948702677
-6.131503695296031	1.0280878649777472	1.0259098653640417
-6.092696709882765	1.0283294840555688	1.026232292639427
-6.053889724469499	1.0285764019816894	1.026560720700116
-6.015082739056234	1.0288287482823821	1.026895297959017
-5.976275753642968	1.0290866567695494	1.0272361773995402
-5.937468768229701	1.029350265704655	1.0275835167437315
-5.898661782816435	1.02961971797003	1.0279374786275801
-5.85985479740317	1.0298951612479432	1.0282982307838533
-5.821047811989903	1.0301767482078021	1.0286659462328196
-5.782240826576637	1.030464636701924	1.0290408034812488
-5.743433841163371	1.0307589899703138	1.0294229867300992
-5.704626855750105	1.0310599768549082	1.0298126860913164
-5.665819870336839	1.031367772023784	1.0302100978142015
-5.627012884923573	1.031682556205853	1.030615424521827
-5.5882058995103066	1.0320045164365972	1.0310288754580044
-5.549398914097042	1.0323338463154135	1.0314506667453374
-5.510591928683775	1.0326707462752205	1.031881021654927
-5.471784943270508	1.033015423864942	1.032320170888321
-5.4329779578572435	1.0333680940455896	1.0327683528723401
-5.394170972443977	1.0337289795006694	1.0332258140674455
-5.355363987030711	1.034098310961695	1.0336928092903506
-5.316557001617445	1.0344763275496316	1.0341696020516242
-5.277750016204179	1.034863277133155	1.0346564649090715
-5.238943030790913	1.035259416704637	1.0351536798377259
-5.200136045377647	1.0356650127748743	1.0356615386173353
-5.16132905996438	1.0360803417875775	1.0361803432382808
-5.1225220745511155	1.036505690554757	1.036710406326911
-5.083715089137849	1.036941356714171	1.0372520515913488
-5.044908103724582	1.0373876492100995	1.037805614288877
-5.006101118311317	1.0378448887987746	1.0383714417160859
-4.967294132898051	1.0383134085798882	1.0389498937230308
-4.928487147484785	1.0387935545556826	1.0395413432527256
-4.889680162071519	1.0392856862192241	1.040146176907381
-4.8508731766582525	1.0397901771735687	1.0407647955428816
-4.812066191244987	1.04030741578364	1.041397614893084
-4.773259205831721	1.0408378058627403	1.0420450662256262
-4.734452220418454	1.0413817673957615	1.04270759703103
-4.6956452350051885	1.041939737301278	1.0433856717470036
-4.656838249591923	1.0425121702348648	1.044079772519961
-4.618031264178656	1.0430995394361269	1.0447904000059094
-4.579224278765391	1.0437023376220744	1.045518074212983
-4.5404172933521245	1.044321077929695	1.0462633353880633
-4.501610307938859	1.0449562949107154	1.047026744950059
-4.462803322525593	1.045608545581782	1.0478088864726103
-4.423996337112326	1.0462784105334755	1.0486103667191355
-4.3851893516990605	1.0469664951018325	1.0494318167333487
-4.346382366285795	1.0476734306062743	1.0502738929885664
-4.307575380872528	1.0483998756581139	1.0511372785993438
-4.268768395459262	1.04914651754409	1.052022684599216
-4.229961410045997	1.0499140736897017	1.0529308512885636
-4.19115442463273	1.0507032932074079	1.0538625496568879
-4.152347439219464	1.0515149585351267	1.0548185828840735
-4.113540453806198	1.0523498871708452	1.0557997879255077
-4.074733468392933	1.0532089335095303	1.0568070371862646
-4.035926482979666	1.0540929907889862	1.0578412402899007
-3.9971194975664	1.0550029931517313	1.0589033459477883
-3.958312512153134	1.0559399178304878	1.0599943439353097
-3.9195055267398677	1.056904787465384	1.0611152671816573
-3.8806985413266024	1.0578986725615407	1.0622671939804536
-3.8418915559133358	1.0589226940963155	1.0634512503288789
-3.8030845705000704	1.059978026286113	1.0646686124035274
-3.764277585086804	1.06106589952339	1.0659205091817645
-3.725470599673538	1.0621876034951725	1.067208225217958
-3.6866636142602722	1.0633444904952396	1.0685331035845902
-3.647856628847006	1.0645379789429392	1.0698965489889392
-3.60904964343374	1.0657695571225139	1.0713000310767427
-3.570242658020474	1.0670407871577654	1.0727450879350326
-3.531435672607208	1.0683533092379187	1.0742333298071471
-3.4926286871939416	1.0697088461116144	1.0757664430338154
-3.4538217017806763	1.0711092078671514	1.077346194235126
-3.4150147163674096	1.0725562970182565	1.0789744347491983
-3.3762077309541434	1.0740521139160721	1.0806531053444124
-3.337400745540878	1.0755987625093022	1.0823842412231697
-3.298593760127612	1.0771984564760013	1.084169977336335
-3.2597867747143456	1.0788535257520093	1.0860125540287404
-3.22097978930108	1.0805664234825865	1.087914323037443
-3.1821728038878137	1.0823397334255762	1.0898777538657871
-3.143365818474548	1.0841761778361128	1.0919054405577497
-3.1045588330612817	1.0860786258647537	1.0940001088985387
-3.0657518476480154	1.0880501025028	1.0961646240689369
-3.0269448622347497	1.0900937981105012	1.0984019987824802
-2.988137876821484	1.0922130785658408	1.1007154019361631
-2.9493308914082177	1.094411496073566	1.1031081678070087
-2.9105239059949515	1.0966928006761698	1.105583805828472
-2.8717169205816857	1.099060952510431	1.1081460109822638
-2.8329099351684195	1.1015201348550945	1.110798674842755
-2.7941029497551533	1.1040747680170084	1.1135458973125796
-2.7552959643418875	1.1067295241045962	1.116391999089418
-2.7164889789286217	1.109489342739037	1.1193415349050724
-2.6776819935153555	1.1123594477544103	1.1223993075788288
-2.6388750081020893	1.1153453649387286	1.1255703829276356
-2.6000680226888235	1.118452940867832	1.1288601055756782
-2.5612610372755578	1.121688362883326	1.132274115705409
-2.522454051862291	1.1250581802641932	1.1358183667907935
-2.4836470664490253	1.1285693266389318	1.1394991443513112
-2.4448400810357596	1.1322291436808534	1.1433230857618082
-2.4060330956224933	1.136045406123244	1.1472972011484217
-2.367226110209227	1.1400263481230108	1.1514288953940859
-2.3284191247959614	1.1441806909906516	1.1557259912682014
-2.2896121393826956	1.1485176722905053	1.1601967536834112
-2.2508051539694294	1.1530470762974094	1.1648499150674838
-2.211998168556163	1.1577792657734385	1.1696947018193438
-2.1731911831428974	1.162725215000253	1.1747408617945054
-2.134384197729631	1.1678965439677444	1.1799986927355124
-2.095577212316365	1.1733055535766952	1.1854790715263477
-2.056770226903099	1.178965261660604	1.1911934841046892
-2.017963241489833	1.1848894395676521	1.1971540558107654
-1.979156256076567	1.191092648966104	1.203373581884445
-1.9403492706633012	1.1975902784424117	1.2098655577408226
-1.9015422852500352	1.2043985793485708	1.2166442085563174
-1.862735299836769	1.2115347002193513	1.223724517579122
-1.823928314423503	1.2190167189187955	1.2311222524362282
-1.785121329010237	1.2268636714825125	1.238853988540167
-1.7463143435969708	1.2350955763940945	1.2469371284975344
-1.7075073581837048	1.2437334527646045	1.2553899161831623
-1.668700372770439	1.2527993305665737	1.2642314438628486
-1.6298933873571728	1.2623162507030554	1.2734816504176976
-1.5910864019439068	1.2723082522591005	1.2831613083378406
-1.5522794165306408	1.2828003437817699	1.2932919967058858
-1.5134724311173748	1.2938184548574942	1.303896056874288
-1.4746654457041088	1.305389363595193	1.3149965269499069
-1.4358584602908429	1.317540594876415	1.3266170505286556
-1.3970514748775766	1.3303002833951318	1.338781754370823
-1.3582444894643109	1.3436969945826867	1.3515150888745457
-1.3194375040510447	1.3577594955033265	1.3648416242975794
-1.2806305186377789	1.372516466729749	1.378785794710378
-1.2418235332245127	1.3879961450927318	1.39337158066188
-1.2030165478112467	1.4042258860882884	1.4086221205435105
-1.1642095623979807	1.421231633686741	1.424559239706636
-1.1254025769847147	1.4390372844116561	1.4412028856092793
-1.0865955915714487	1.4576639319757043	1.4585704567565845
-1.0477886061581825	1.4771289786436903	1.4766760131124537
-1.0089816207449165	1.4974451000683249	1.49552935619917
-0.9701746353316506	1.5186190518914784	1.5151349685215576
-0.9313676499183845	1.5406503092697048	1.5354908045610547
-0.8925606645051185	1.5635295350722287	1.5565869297443657
-0.8537536790918524	1.5872368792690497	1.5784040099042753
-0.8149466936785864	1.6117401214544411	1.6009116622382855
-0.7761397082653204	1.636992680996361	1.6240666900320995
-0.7373327228520544	1.6629315353300362	1.6478112377595202
-0.6985257374387883	1.6894751065902267	1.672070920726886
-0.6597187520255223	1.7165211999369432	1.6967530040236731
-0.6209117666122563	1.7439451028950712	1.7217447285432301
-0.5821047811989903	1.7715979824355876	1.7469119060039409
-0.5432977957857243	1.7993057431317734	1.7720979282167857
-0.5044908103724582	1.8268685322876066	1.7971233554235775
-0.46568382495919225	1.8540610922204332	1.8217862606178308
-0.4268768395459262	1.8806341608271682	1.845863506917967
-0.3880698541326602	1.9063171037907958	1.8691131185874195
-0.34926286871939416	1.9308219203441672	1.8912778689272478
-0.31045588330612817	1.9538486960438917	1.912090147161919
-0.2716488978928622	1.9750924800349712	1.9312780813213621
-0.23284191247959612	1.9942514445137363	1.9485727883890713
-0.1940349270663301	2.0110360493099084	1.9637165044637384
-0.15522794165306408	2.0251787986604906	1.976471228671787
-0.11642095623979806	2.0364440583912606	1.9866274108689979
-0.07761397082653204	2.0446373195728538	1.9940121419610386
-0.03880698541326602	2.0496132671671092	1.9984962824548664
0.	2.051282051282051	2.
0.03880698541326602	2.0496132671671092	1.9984962824548664
0.07761397082653204	2.0446373195728538	1.9940121419610386
0.11642095623979806	2.0364440583912606	1.9866274108689979
0.15522794165306408	2.0251787986604906	1.976471228671787
0.1940349270663301	2.0110360493099084	1.9637165044637384
0.23284191247959612	1.9942514445137363	1.9485727883890713
0.2716488978928622	1.9750924800349712	1.9312780813213621
0.31045588330612817	1.9538486960438917	1.912090147161919
0.34926286871939416	1.9308219203441672	1.8912778689272478
0.3880698541326602	1.9063171037907958	1.8691131185874195
0.4268768395459262	1.8806341608271682	1.845863506917967
0.46568382495919225	1.8540610922204332	1.8217862606178308
0.5044908103724582	1.8268685322876066	1.7971233554235775
0.5432977957857243	1.7993057431317734	1.7720979282167857
0.5821047811989903	1.7715979824355876	1.7469119060039409
0.6209117666122563	1.7439451028950712	1.7217447285432301
0.6597187520255223	1.7165211999369432	1.6967530040236731
0.6985257374387883	1.6894751065902267	1.672070920726886
0.7373327228520544	1.6629315353300362	1.6478112377595202
0.7761397082653204	1.636992680996361	1.6240666900320995
0.8149466936785864	1.6117401214544411	1.6009116622382855
0.8537536790918524	1.5872368792690497	1.5784040099042753
0.8925606645051185	1.5635295350722287	1.5565869297443657
0.9313676499183845	1.5406503092697048	1.5354908045610547
0.9701746353316506	1.5186190518914784	1.5151349685215576
1.0089816207449165	1.4974451000683249	1.49552935619917
1.0477886061581825	1.4771289786436903	1.4766760131124537
1.0865955915714487	1.4576639319757043	1.4585704567565845
1.1254025769847147	1.4390372844116561	1.4412028856092793
1.1642095623979807	1.421231633686741	1.424559239706636
1.2030165478112467	1.4042258860882884	1.4086221205435105
1.2418235332245127	1.3879961450927318	1.39337158066188
1.2806305186377789	1.372516466729749	1.378785794710378
1.3194375040510447	1.3577594955033265	1.3648416242975794
1.3582444894643109	1.3436969945826867	1.3515150888745457
1.3970514748775766	1.3303002833951318	1.338781754370823
1.4358584602908429	1.317540594876415	1.3266170505286556
1.4746654457041088	1.305389363595193	1.3149965269499069
1.5134724311173748	1.2938184548574942	1.303896056874288
1.5522794165306408	1.2828003437817699	1.2932919967058858
1.5910864019439068	1.2723082522591005	1.2831613083378406
1.6298933873571728	1.2623162507030554	1.2734816504176976
1.668700372770439	1.2527993305665737	1.2642314438628486
1.7075073581837048	1.2437334527646045	1.2553899161831623
1.7463143435969708	1.2350955763940945	1.2469371284975344
1.785121329010237	1.2268636714825125	1.238853988540167
1.823928314423503	1.2190167189187955	1.2311222524362282
1.862735299836769	1.2115347002193513	1.223724517579122
1.9015422852500352	1.2043985793485708	1.2166442085563174
1.9403492706633012	1.1975902784424117	1.2098655577408226
1.979156256076567	1.191092648966104	1.203373581884445
2.017963241489833	1.1848894395676521	1.1971540558107654
2.056770226903099	1.178965261660604	1.1911934841046892
2.095577212316365	1.1733055535766952	1.1854790715263477
2.134384197729631	1.1678965439677444	1.1799986927355124
2.1731911831428974	1.162725215000253	1.1747408617945054
2.211998168556163	1.1577792657734385	1.1696947018193438
2.2508051539694294	1.1530470762974094	1.1648499150674838
2.2896121393826956	1.1485176722905053	1.1601967536834112
2.3284191247959614	1.1441806909906516	1.1557259912682014
2.367226110209227	1.1400263481230108	1.1514288953940859
2.4060330956224933	1.136045406123244	1.1472972011484217
2.4448400810357596	1.1322291436808534	1.1433230857618082
2.4836470664490253	1.1285693266389318	1.1394991443513112
2.522454051862291	1.1250581802641932	1.1358183667907935
2.5612610372755578	1.121688362883326	1.132274115705409
2.6000680226888235	1.118452940867832	1.1288601055756782
2.6388750081020893	1.1153453649387286	1.1255703829276356
2.6776819935153555	1.1123594477544103	1.1223993075788288
2.7164889789286217	1.109489342739037	1.1193415349050724
2.7552959643418875	1.1067295241045962	1.116391999089418
2.7941029497551533	1.1040747680170084	1.1135458973125796
2.8329099351684195	1.1015201348550945	1.110798674842755
2.8717169205816857	1.099060952510431	1.1081460109822638
2.9105239059949515	1.0966928006761698	1.105583805828472
2.9493308914082177	1.094411496073566	1.1031081678070087
2.988137876821484	1.0922130785658408	1.1007154019361631
3.0269448622347497	1.0900937981105012	1.0984019987824802
3.0657518476480154	1.0880501025028	1.0961646240689369
3.1045588330612817	1.0860786258647537	1.0940001088985387
3.143365818474548	1.0841761778361128	1.0919054405577497
3.1821728038878137	1.0823397334255762	1.0898777538657871
3.22097978930108	1.0805664234825865	1.087914323037443
3.2597867747143456	1.0788535257520093	1.0860125540287404
3.298593760127612	1.0771984564760013	1.084169977336335
3.337400745540878	1.0755987625093022	1.0823842412231697
3.3762077309541434	1.0740521139160721	1.0806531053444124
3.4150147163674096	1.0725562970182565	1.0789744347491983
3.4538217017806763	1.0711092078671514	1.077346194235126
3.4926286871939416	1.0697088461116144	1.0757664430338154
3.531435672607208	1.0683533092379187	1.0742333298071471
3.570242658020474	1.0670407871577654	1.0727450879350326
3.60904964343374	1.0657695571225139	1.0713000310767427
3.647856628847006	1.0645379789429392	1.0698965489889392
3.6866636142602722	1.0633444904952396	1.0685331035845902
3.725470599673538	1.0621876034951725	1.067208225217958
3.764277585086804	1.06106589952339	1.0659205091817645
3.8030845705000704	1.059978026286113	1.0646686124035274
3.8418915559133358	1.0589226940963155	1.0634512503288789
3.8806985413266024	1.0578986725615407	1.0622671939804536
3.9195055267398677	1.056904787465384	1.0611152671816573
3.958312512153134	1.0559399178304878	1.0599943439353097
3.9971194975664	1.0550029931517313	1.0589033459477883
4.035926482979666	1.0540929907889862	1.0578412402899007
4.074733468392933	1.0532089335095303	1.0568070371862646
4.113540453806198	1.0523498871708452	1.0557997879255077
4.152347439219464	1.0515149585351267	1.0548185828840735
4.19115442463273	1.0507032932074079	1.0538625496568879
4.229961410045997	1.0499140736897017	1.0529308512885636
4.268768395459262	1.04914651754409	1.052022684599216
4.307575380872528	1.0483998756581139	1.0511372785993438
4.346382366285795	1.0476734306062743	1.0502738929885664
4.3851893516990605	1.0469664951018325	1.0494318167333487
4.423996337112326	1.0462784105334755	1.0486103667191355
4.462803322525593	1.045608545581782	1.0478088864726103
4.501610307938859	1.0449562949107154	1.047026744950059
4.5404172933521245	1.044321077929695	1.0462633353880633
4.579224278765391	1.0437023376220744	1.045518074212983
4.618031264178656	1.0430995394361269	1.0447904000059094
4.656838249591923	1.0425121702348648	1.044079772519961
4.6956452350051885	1.041939737301278	1.0433856717470036
4.734452220418454	1.0413817673957615	1.04270759703103
4.773259205831721	1.0408378058627403	1.0420450662256262
4.812066191244987	1.04030741578364	1.041397614893084
4.8508731766582525	1.0397901771735687	1.0407647955428816
4.889680162071519	1.0392856862192241	1.040146176907381
4.928487147484785	1.0387935545556826	1.0395413432527256
4.967294132898051	1.0383134085798882	1.0389498937230308
5.006101118311317	1.0378448887987746	1.0383714417160859
5.044908103724582	1.0373876492100995	1.037805614288877
5.083715089137849	1.036941356714171	1.0372520515913488
5.1225220745511155	1.036505690554757	1.036710406326911
5.16132905996438	1.0360803417875775	1.0361803432382808
5.200136045377647	1.0356650127748743	1.0356615386173353
5.238943030790913	1.035259416704637	1.0351536798377259
5.277750016204179	1.034863277133155	1.0346564649090715
5.316557001617445	1.0344763275496316	1.0341696020516242
5.355363987030711	1.034098310961695	1.0336928092903506
5.394170972443977	1.0337289795006694	1.0332258140674455
5.4329779578572435	1.0333680940455896	1.0327683528723401
5.471784943270508	1.033015423864942	1.032320170888321
5.510591928683775	1.0326707462752205	1.031881021654927
5.549398914097042	1.0323338463154135	1.0314506667453374
5.5882058995103066	1.0320045164365972	1.0310288754580044
5.627012884923573	1.031682556205853	1.030615424521827
5.665819870336839	1.031367772023784	1.0302100978142015
5.704626855750105	1.0310599768549082	1.0298126860913164
5.743433841163371	1.0307589899703138	1.0294229867300992
5.782240826576637	1.030464636701924	1.0290408034812488
5.821047811989903	1.0301767482078021	1.0286659462328196
5.85985479740317	1.0298951612479432	1.0282982307838533
5.898661782816435	1.02961971797003	1.0279374786275801
5.937468768229701	1.029350265704655	1.0275835167437315
5.976275753642968	1.0290866567695494	1.0272361773995402
6.015082739056234	1.0288287482823821	1.026895297959017
6.053889724469499	1.0285764019816894	1.026560720700116
6.092696709882765	1.0283294840555688	1.026232292639427
6.131503695296031	1.0280878649777472	1.0259098653640417
6.170310680709298	1.0278514193506705	1.0255932948702677
6.209117666122563	1.0276200257552803	1.0252824414088761
6.247924651535829	1.027393566607166	1.0249771693365821
6.286731636949096	1.0271719280187872	1.0246773469734833
6.3255386223623615	1.0269549996674756	1.0243828464661782
6.364345607775627	1.0267426746689596	1.0240935436563197
6.403152593188893	1.026534849456142	1.0238093179543526
6.44195957860216	1.0263314236628966	1.0235300522182105
6.4807665640154255	1.0261323000126477	1.0232556326367515
6.519573549428691	1.0259373842115183	1.0229859486177229
6.558380534841958	1.025746584845834	1.0227208926800593
6.597187520255224	1.0255598132837938	1.022460360350323
6.635994505668489	1.0253769835811053	1.022204250063111
6.674801491081756	1.0251980123904263	1.0219524630652501
6.713608476495022	1.0250228188744266	1.0217049033236294
6.752415461908287	1.0248513246223225	1.021461477436503
6.791222447321554	1.0246834535697167	1.0212220945481212
6.830029432734819	1.0245191319216123	1.020986666266553
6.868836418148085	1.0243582880784596	1.020755106584556
6.9076434035613525	1.024200852565095	1.020527331803376
6.946450388974617	1.0240467579624601	1.0203032604593478
6.985257374387883	1.0238959388419717	1.0200828132531834
7.02406435980115	1.0237483317024398	1.0198659129818366
7.062871345214416	1.0236038749094107	1.0196524844728385
7.101678330627681	1.0234625086368505	1.0194424545210006
7.140485316040948	1.0233241748110606	1.0192357518273933
7.179292301454214	1.023188817056725	1.019032306940503
7.21809928686748	1.0230563806450284	1.0188320521994823
7.256906272280746	1.0229268124437187	1.018634921679411
7.295713257694012	1.022800060869076	1.018440851138484
7.334520243107278	1.0226760758396807	1.0182497779670503
7.3733272285205445	1.0225548087319223	1.0180616411384333
7.41213421393381	1.0224362123371742	1.0178763811614584
7.450941199347076	1.0223202408205656	1.0176939400346194
7.489748184760343	1.0222068496812993	1.0175142612018275
7.528555170173608	1.0220959957144324	1.017337289509673
7.567362155586874	1.021987636974087	1.0171629711661443
7.606169141000141	1.021881732738014	1.0169912537007497
7.644976126413407	1.0217782434734768	1.016822085925986
7.6837831118266715	1.0216771308043813	1.0166554179001035
7.722590097239939	1.0215783574796313	1.016491200891117
7.761397082653205	1.0214818873426386	1.0163293873420192
7.80020406806647	1.0213876853019606	1.0161699308371426
7.8390110534797355	1.0212957173030175	1.0160127860696408
7.877818038893002	1.0212059503008415	1.015857908810033
7.916625024306268	1.0211183522338385	1.0157052558757802
7.955432009719534	1.0210328919985054	1.0155547851018545
7.9942389951328	1.020949539425081	1.0154064553122626
8.033045980546067	1.020868265254092	1.0152602262924892
8.071852965959332	1.020789041113765	1.0151160587628278
8.110659951372599	1.0207118394982695	1.0149739143525645
8.149466936785865	1.0206366337467645	1.0148337555749862
8.18827392219913	1.0205633980232303	1.014695545803183
8.227080907612397	1.020492107297035	1.0145592492466138
8.265887893025662	1.0204227373242434	1.0144248309284105
8.304694878438928	1.0203552646296112	1.0142922566633956
8.343501863852195	1.0202896664892607	1.0141614930367822
8.38230884926546	1.0202259209140179	1.0140325073835394
8.421115834678726	1.0201640066333708	1.0139052677683953
8.459922820091993	1.0201039030800498	1.013779742966455
8.498729805505258	1.0200455903751988	1.0136559024444156
8.537536790918525	1.0199890493141188	1.0135337163423541
8.576343776331791	1.019934261352574	1.01341315545607
8.615150761745056	1.01988120859363	1.013294191219962
8.653957747158323	1.0198298737750282	1.0131767956904243
8.69276473257159	1.019780240257053	1.0130609415297385
8.731571717984854	1.0197322920109095	1.012946601990451
8.770378703398121	1.0196860136075683	1.0128337509002128
8.809185688811388	1.0196413902070838	1.0127223626470736
8.847992674224653	1.0195984075483624	1.0126124121652065
8.88679965963792	1.0195570519393755	1.0125038749210569
8.925606645051186	1.019517310247801	1.0123967268998941
8.96441363046445	1.0194791698920815	1.0122909445927604
9.003220615877717	1.0194426188328962	1.012186504983794
9.042027601290984	1.0194076455650258	1.0120833855379252
9.080834586704249	1.0193742391096103	1.0119815641889252
9.119641572117514	1.0193423890067859	1.0118810193277967
9.158448557530782	1.019312085308693	1.0117817297915008
9.197255542944047	1.0192833185728496	1.0116836748520033
9.236062528357312	1.019256079855876	1.0115868342056316
9.274869513770579	1.019230360707579	1.0114911879627355
9.313676499183845	1.0192061531653622	1.0113967166376365
9.35248348459711	1.0191834497489918	1.0113034011388617
9.391290470010377	1.019162243455674	1.0112112227596504
9.430097455423644	1.0191425277554695	1.0111201631687239
9.468904440836909	1.0191242965870244	1.0110302044013133
9.507711426250175	1.0191075443536084	1.0109413288504354
9.546518411663442	1.0190922659194799	1.0108535192584072
9.585325397076707	1.019078456606535	1.0107667587085956
9.624132382489973	1.0190661121912814	1.010681030617391
9.66293936790324	1.0190552289020944	1.0105963187264009
9.701746353316505	1.0190458034167775	1.0105126070948536
9.740553338729772	1.0190378328604186	1.0104298800922098
9.779360324143038	1.019031314803526	1.0103481223909705
9.818167309556303	1.019026247260467	1.0102673189596802
9.85697429496957	1.0190226286881856	1.0101874550561156
9.895781280382836	1.0190204579852078	1.0101085162206564

==> fig/Sk_analysis_RDME/theo_SSA2MNSSA2_a0.01_b0.1.dat <==
-9.934588265796101	1.0208561120041506	1.0100304882698328
-9.895781280382836	1.0208569580292925	1.0101085162206564
-9.85697429496957	1.0208594963826356	1.0101874550561156
-9.818167309556303	1.0208637278980868	1.0102673189596802
-9.779360324143038	1.0208696539659923	1.0103481223909705
-9.740553338729772	1.0208772765339016	1.0104298800922098
-9.701746353316505	1.0208865981076267	1.0105126070948536
-9.66293936790324	1.0208976217526113	1.0105963187264009
-9.624132382489973	1.0209103510956081	1.010681030617391
-9.585325397076707	1.020924790326662	1.0107667587085956
-9.546518411663442	1.0209409442014097	1.0108535192584072
-9.507711426250175	1.0209588180436868	1.0109413288504354
-9.468904440836909	1.0209784177484595	1.0110302044013133
-9.430097455423644	1.0209997497850698	1.0111201631687239
-9.391290470010377	1.0210228212008097	1.0112112227596504
-9.35248348459711	1.0210476396248216	1.0113034011388617
-9.313676499183845	1.0210742132723316	1.0113967166376365
-9.274869513770579	1.0211025509492209	1.0114911879627355
-9.236062528357312	1.021132662056939	1.0115868342056316
-9.197255542944047	1.021164556597766	1.0116836748520033
-9.158448557530782	1.0211982451804296	1.0117817297915008
-9.119641572117514	1.021233739026084	1.0118810193277967
-9.080834586704249	1.0212710499746531	1.0119815641889252
-9.042027601290984	1.021310190491554	1.0120833855379252
-9.003220615877717	1.021351173674799	1.012186504983794
-8.96441363046445	1.0213940132624937	1.0122909445927604
-8.925606645051186	1.0214387236407283	1.0123967268998941
-8.88679965963792	1.0214853198518863	1.0125038749210569
-8.847992674224653	1.0215338176033653	1.0126124121652065
-8.809185688811388	1.0215842332767309	1.0127223626470736
-8.770378703398121	1.0216365839373092	1.0128337509002128
-8.731571717984854	1.021690887344232	1.012946601990451
-8.69276473257159	1.0217471619609415	1.0130609415297385
-8.653957747158323	1.021805426966174	1.0131767956904243
-8.615150761745056	1.021865702265433	1.013294191219962
-8.576343776331791	1.0219280085029605	1.01341315545607
-8.537536790918525	1.021992367074229	1.0135337163423541
-8.498729805505258	1.022058800138962	1.0136559024444156
-8.459922820091993	1.0221273306347054	1.013779742966455
-8.421115834678726	1.0221979822909593	1.0139052677683953
-8.38230884926546	1.0222707796438917	1.0140325073835394
-8.343501863852195	1.0223457480516536	1.0141614930367822
-8.304694878438928	1.0224229137103076	1.0142922566633956
-8.265887893025662	1.0225023036703969	1.0144248309284105
-8.227080907612397	1.0225839458541701	1.0145592492466138
-8.18827392219913	1.022667869073487	1.014695545803183
-8.149466936785865	1.022754103048423	1.0148337555749862
-8.110659951372599	1.0228426784266003	1.0149739143525645
-8.071852965959332	1.0229336268032685	1.0151160587628278
-8.033045980546067	1.023026980742156	1.0152602262924892
-7.9942389951328	1.0231227737971282	1.0154064553122626
-7.955432009719534	1.0232210405346664	1.0155547851018545
-7.916625024306268	1.023321816557213	1.0157052558757802
-7.877818038893002	1.0234251385273958	1.015857908810033
-7.8390110534797355	1.0235310441931773	1.0160127860696408
-7.80020406806647	1.0236395724139533	1.0161699308371426
-7.761397082653205	1.0237507631876375	1.0163293873420192
-7.722590097239939	1.0238646576787696	1.016491200891117
-7.6837831118266715	1.0239812982476812	1.0166554179001035
-7.644976126413407	1.0241007284807613	1.016822085925986
-7.606169141000141	1.0242229932218594	1.0169912537007497
-7.567362155586874	1.0243481386048727	1.0171629711661443
-7.528555170173608	1.0244762120875575	1.017337289509673
-7.489748184760343	1.0246072624866152	1.0175142612018275
-7.450941199347076	1.0247413400140983	1.0176939400346194
-7.41213421393381	1.0248784963151885	1.0178763811614584
-7.3733272285205445	1.0250187845074006	1.0180616411384333
-7.334520243107278	1.0251622592212668	1.0182497779670503
-7.295713257694012	1.025308976642561	1.018440851138484
-7.256906272280746	1.0254589945561183	1.018634921679411
-7.21809928686748	1.0256123723913209	1.0188320521994823
-7.179292301454214	1.0257691712693124	1.019032306940503
-7.140485316040948	1.0259294540520083	1.0192357518273933
-7.101678330627681	1.0260932853929776	1.0194424545210006
-7.062871345214416	1.0262607317902743	1.0196524844728385
-7.02406435980115	1.0264318616412917	1.0198659129818366
-6.985257374387883	1.026606745299727	1.0200828132531834
-6.946450388974617	1.026785455134742	1.0203032604593478
-6.9076434035613525	1.0269680655924152	1.020527331803376
-6.868836418148085	1.027154653259571	1.020755106584556
-6.830029432734819	1.0273452969300987	1.020986666266553
-6.791222447321554	1.0275400776738566	1.0212220945481212
-6.752415461908287	1.0277390789082743	1.021461477436503
-6.713608476495022	1.0279423864727737	1.0217049033236294
-6.674801491081756	1.0281500887061172	1.0219524630652501
-6.635994505668489	1.0283622765268252	1.022204250063111
-6.597187520255224	1.0285790435167825	1.022460360350323
-6.558380534841958	1.0288004860081863	1.0227208926800593
-6.519573549428691	1.0290267031739644	1.0229859486177229
-6.4807665640154255	1.029257797121841	1.0232556326367515
-6.44195957860216	1.0294938729921899	1.0235300522182105
-6.403152593188893	1.029735039059857	1.0238093179543526
-6.364345607775627	1.0299814068401267	1.0240935436563197
-6.3255386223623615	1.0302330911990232	1.0243828464661782
-6.286731636949096	1.030490210468133	1.0246773469734833
-6.247924651535829	1.0307528865641706	1.0249771693365821
-6.209117666122563	1.0310212451134932	1.0252824414088761
-6.170310680709298	1.031295415581798	1.0255932948702677
-6.131503695296031	1.0315755314092412	1.0259098653640417
-6.092696709882765	1.0318617301512345	1.026232292639427
-6.053889724469499	1.0321541536251837	1.026560720700116
-6.015082739056234	1.0324529480634497	1.026895297959017
-5.976275753642968	1.0327582642728288	1.0272361773995402
-5.937468768229701	1.033070257800863	1.0275835167437315
-5.898661782816435	1.033389089109308	1.0279374786275801
-5.85985479740317	1.0337149237551075	1.0282982307838533
-5.821047811989903	1.0340479325792293	1.0286659462328196
-5.782240826576637	1.0343882919037635	1.0290408034812488
-5.743433841163371	1.034736183737668	1.0294229867300992
-5.704626855750105	1.0350917959916084	1.0298126860913164
-5.665819870336839	1.035455322702326	1.0302100978142015
-5.627012884923573	1.0358269642670237	1.030615424521827
-5.5882058995103066	1.0362069276882673	1.0310288754580044
-5.549398914097042	1.0365954268299262	1.0314506667453374
-5.510591928683775	1.0369926826847298	1.031881021654927
-5.471784943270508	1.037398923654016	1.032320170888321
-5.4329779578572435	1.0378143858403122	1.0327683528723401
-5.394170972443977	1.038239313353398	1.0332258140674455
-5.355363987030711	1.038673958630561	1.0336928092903506
-5.316557001617445	1.0391185827717782	1.0341696020516242
-5.277750016204179	1.0395734558906167	1.0346564649090715
-5.238943030790913	1.0400388574816697	1.0351536798377259
-5.200136045377647	1.0405150768054192	1.0356615386173353
-5.16132905996438	1.0410024132914475	1.0361803432382808
-5.1225220745511155	1.0415011769609892	1.036710406326911
-5.083715089137849	1.0420116888698607	1.0372520515913488
-5.044908103724582	1.042534281572879	1.037805614288877
-5.006101118311317	1.0430692996109445	1.0383714417160859
-4.967294132898051	1.0436171000220258	1.0389498937230308
-4.928487147484785	1.0441780528773754	1.0395413432527256
-4.889680162071519	1.0447525418443666	1.040146176907381
-4.8508731766582525	1.0453409647774508	1.0407647955428816
-4.812066191244987	1.0459437343388027	1.041397614893084
-4.773259205831721	1.0465612786503382	1.0420450662256262
-4.734452220418454	1.0471940419788788	1.04270759703103
-4.6956452350051885	1.0478424854563642	1.0433856717470036
-4.656838249591923	1.048507087837117	1.044079772519961
-4.618031264178656	1.0491883462943015	1.0447904000059094
-4.579224278765391	1.0498867772578528	1.045518074212983
-4.5404172933521245	1.050602917296294	1.0462633353880633
-4.501610307938859	1.0513373240450181	1.047026744950059
-4.462803322525593	1.0520905771837743	1.0478088864726103
-4.423996337112326	1.0528632794662776	1.0486103667191355
-4.3851893516990605	1.0536560578050513	1.0494318167333487
-4.346382366285795	1.0544695644148079	1.0502738929885664
-4.307575380872528	1.0553044780178988	1.0511372785993438
-4.268768395459262	1.0561615051155924	1.052022684599216
-4.229961410045997	1.0570413813291835	1.0529308512885636
-4.19115442463273	1.0579448728152112	1.0538625496568879
-4.152347439219464	1.0588727777593352	1.0548185828840735
-4.113540453806198	1.059825927953738	1.0557997879255077
-4.074733468392933	1.060805190463229	1.0568070371862646
-4.035926482979666	1.0618114693855902	1.0578412402899007
-3.9971194975664	1.0628457077120668	1.0589033459477883
-3.958312512153134	1.0639088892943032	1.0599943439353097
-3.9195055267398677	1.0650020409244576	1.0611152671816573
-3.8806985413266024	1.0661262345356783	1.0622671939804536
-3.8418915559133358	1.0672825895306133	1.0634512503288789
-3.8030845705000704	1.0684722752461535	1.0646686124035274
-3.764277585086804	1.069696513563153	1.0659205091817645
-3.725470599673538	1.0709565816704836	1.067208225217958
-3.6866636142602722	1.0722538149933967	1.0685331035845902
-3.647856628847006	1.0735896102968656	1.0698965489889392
-3.60904964343374	1.0749654289752917	1.0713000310767427
-3.570242658020474	1.0763828005407394	1.0727450879350326
-3.531435672607208	1.0778433263226832	1.0742333298071471
-3.4926286871939416	1.079348683393133	1.0757664430338154
-3.4538217017806763	1.0809006287319292	1.077346194235126
-3.4150147163674096	1.082501003648004	1.0789744347491983
-3.3762077309541434	1.0841517384734416	1.0806531053444124
-3.337400745540878	1.085854857548282	1.0823842412231697
-3.298593760127612	1.0876124845152222	1.084169977336335
-3.2597867747143456	1.089426847944554	1.0860125540287404
-3.22097978930108	1.0913002873110396	1.087914323037443
-3.1821728038878137	1.0932352593457622	1.0898777538657871
-3.143365818474548	1.095234344787429	1.0919054405577497
-3.1045588330612817	1.0973002555591058	1.0940001088985387
-3.0657518476480154	1.0994358423978856	1.0961646240689369
-3.0269448622347497	1.1016441029666157	1.0984019987824802
-2.988137876821484	1.1039281904784022	1.1007154019361631
-2.9493308914082177	1.1062914228662888	1.1031081678070087
-2.9105239059949515	1.1087372925321444	1.105583805828472
-2.8717169205816857	1.1112694767104412	1.1081460109822638
-2.8329099351684195	1.1138918484841862	1.110798674842755
-2.7941029497551533	1.1166084884917862	1.1135458973125796
-2.7552959643418875	1.1194236973649816	1.116391999089418
-2.7164889789286217	1.1223420089391882	1.1193415349050724
-2.6776819935153555	1.1253682042785005	1.1223993075788288
-2.6388750081020893	1.1285073265581942	1.1255703829276356
-2.6000680226888235	1.1317646968476853	1.1288601055756782
-2.5612610372755578	1.135145930836449	1.132274115705409
-2.522454051862291	1.1386569565441964	1.1358183667907935
-2.4836470664490253	1.1423040330544512	1.1394991443513112
-2.4448400810357596	1.1460937703073861	1.1433230857618082
-2.4060330956224933	1.1500331499829852	1.1472972011484217
-2.367226110209227	1.1541295474990556	1.1514288953940859
-2.3284191247959614	1.158390755139855	1.1557259912682014
-2.2896121393826956	1.1628250063196492	1.1601967536834112
-2.2508051539694294	1.1674410009707923	1.1648499150674838
-2.211998168556163	1.1722479320272274	1.1696947018193438
-2.1731911831428974	1.177255512950789	1.1747408617945054
-2.134384197729631	1.182474006218377	1.1799986927355124
-2.095577212316365	1.1879142526517958	1.1854790715263477
-2.056770226903099	1.1935877014273737	1.1911934841046892
-2.017963241489833	1.1995064405478253	1.1971540558107654
-1.979156256076567	1.2056832274922085	1.203373581884445
-1.9403492706633012	1.2121315196790245	1.2098655577408226
-1.9015422852500352	1.2188655042798908	1.2166442085563174
-1.862735299836769	1.2259001268037069	1.223724517579122
-1.823928314423503	1.2332511177303378	1.2311222524362282
-1.785121329010237	1.2409350163045287	1.238853988540167
-1.7463143435969708	1.2489691904004607	1.2469371284975344
-1.7075073581837048	1.25737185112994	1.2553899161831623
-1.668700372770439	1.2661620605870152	1.2642314438628486
-1.6298933873571728	1.2753597307926254	1.2734816504176976
-1.5910864019439068	1.2849856115181417	1.2831613083378406
-1.5522794165306408	1.295061264219531	1.2932919967058858
-1.5134724311173748	1.3056090187977023	1.303896056874288
-1.4746654457041088	1.3166519093091704	1.3149965269499069
-1.4358584602908429	1.328213584079628	1.3266170505286556
-1.3970514748775766	1.3403181849186863	1.338781754370823
-1.3582444894643109	1.3529901892977074	1.3515150888745457
-1.3194375040510447	1.366254208440692	1.3648416242975794
-1.2806305186377789	1.3801347333044538	1.378785794710378
-1.2418235332245127	1.394655819413888	1.39337158066188
-1.2030165478112467	1.4098407005105749	1.4086221205435105
-1.1642095623979807	1.425711320027797	1.424559239706636
-1.1254025769847147	1.442287768606931	1.4412028856092793
-1.0865955915714487	1.459587615336084	1.4585704567565845
-1.0477886061581825	1.4776251202776876	1.4766760131124537
-1.0089816207449165	1.4964103163599494	1.49552935619917
-0.9701746353316506	1.515947950092141	1.5151349685215576
-0.9313676499183845	1.536236273135869	1.5354908045610547
-0.8925606645051185	1.557265680887633	1.5565869297443657
-0.8537536790918524	1.5790172003090646	1.5784040099042753
-0.8149466936785864	1.6014608377073631	1.6009116622382855
-0.7761397082653204	1.6245538084249391	1.6240666900320995
-0.7373327228520544	1.648238684763251	1.6478112377595202
-0.6985257374387883	1.6724415160806183	1.672070920726886
-0.6597187520255223	1.697069995703549	1.6967530040236731
-0.6209117666122563	1.7220117724577062	1.7217447285432301
-0.5821047811989903	1.7471330290196827	1.7469119060039409
-0.5432977957857243	1.7722774728990212	1.7720979282167857
-0.5044908103724582	1.7972659057830995	1.7971233554235775
-0.46568382495919225	1.8218965494356862	1.8217862606178308
-0.4268768395459262	1.8459463068493984	1.845863506917967
-0.3880698541326602	1.8691731211474798	1.8691131185874195
-0.34926286871939416	1.8913195574744974	1.8912778689272478
-0.31045588330612817	1.9121176718875428	1.912090147161919
-0.2716488978928622	1.9312951457178065	1.9312780813213621
-0.23284191247959612	1.948582557384129	1.9485727883890713
-0.1940349270663301	1.9637215440596532	1.9637165044637384
-0.15522794165306408	1.9764734853207955	1.976471228671787
-0.11642095623979806	1.9866282359152823	1.9866274108689979
-0.07761397082653204	1.994012362477414	1.9940121419610386
-0.03880698541326602	1.9984963151291875	1.9984962824548664
0.	2.	2.
0.03880698541326602	1.9984963151291875	1.9984962824548664
0.07761397082653204	1.994012362477414	1.9940121419610386
0.11642095623979806	1.9866282359152823	1.9866274108689979
0.15522794165306408	1.9764734853207955	1.976471228671787
0.1940349270663301	1.9637215440596532	1.9637165044637384
0.23284191247959612	1.948582557384129	1.9485727883890713
0.2716488978928622	1.9312951457178065	1.9312780813213621
0.31045588330612817	1.9121176718875428	1.912090147161919
0.34926286871939416	1.8913195574744974	1.8912778689272478
0.3880698541326602	1.8691731211474798	1.8691131185874195
0.4268768395459262	1.8459463068493984	1.845863506917967
0.46568382495919225	1.8218965494356862	1.8217862606178308
0.5044908103724582	1.7972659057830995	1.7971233554235775
0.5432977957857243	1.7722774728990212	1.7720979282167857
0.5821047811989903	1.7471330290196827	1.7469119060039409
0.6209117666122563	1.7220117724577062	1.7217447285432301
0.6597187520255223	1.697069995703549	1.6967530040236731
0.6985257374387883	1.6724415160806183	1.672070920726886
0.7373327228520544	1.648238684763251	1.6478112377595202
0.7761397082653204	1.6245538084249391	1.6240666900320995
0.8149466936785864	1.6014608377073631	1.6009116622382855
0.8537536790918524	1.5790172003090646	1.5784040099042753
0.8925606645051185	1.557265680887633	1.5565869297443657
0.9313676499183845	1.536236273135869	1.5354908045610547
0.9701746353316506	1.515947950092141	1.5151349685215576
1.0089816207449165	1.4964103163599494	1.49552935619917
1.0477886061581825	1.4776251202776876	1.4766760131124537
1.0865955915714487	1.459587615336084	1.4585704567565845
1.1254025769847147	1.442287768606931	1.4412028856092793
1.1642095623979807	1.425711320027797	1.424559239706636
1.2030165478112467	1.4098407005105749	1.4086221205435105
1.2418235332245127	1.394655819413888	1.39337158066188
1.2806305186377789	1.3801347333044538	1.378785794710378
1.3194375040510447	1.366254208440692	1.3648416242975794
1.3582444894643109	1.3529901892977074	1.3515150888745457
1.3970514748775766	1.3403181849186863	1.338781754370823
1.4358584602908429	1.328213584079628	1.3266170505286556
1.4746654457041088	1.3166519093091704	1.3149965269499069
1.5134724311173748	1.3056090187977023	1.303896056874288
1.5522794165306408	1.295061264219531	1.2932919967058858
1.5910864019439068	1.2849856115181417	1.2831613083378406
1.6298933873571728	1.2753597307926254	1.2734816504176976
1.668700372770439	1.2661620605870152	1.2642314438628486
1.7075073581837048	1.25737185112994	1.2553899161831623
1.7463143435969708	1.2489691904004607	1.2469371284975344
1.785121329010237	1.2409350163045287	1.238853988540167
1.823928314423503	1.2332511177303378	1.2311222524362282
1.862735299836769	1.2259001268037069	1.223724517579122
1.9015422852500352	1.2188655042798908	1.2166442085563174
1.9403492706633012	1.2121315196790245	1.2098655577408226
1.979156256076567	1.2056832274922085	1.203373581884445
2.017963241489833	1.1995064405478253	1.1971540558107654
2.056770226903099	1.1935877014273737	1.1911934841046892
2.095577212316365	1.1879142526517958	1.1854790715263477
2.134384197729631	1.182474006218377	1.1799986927355124
2.1731911831428974	1.177255512950789	1.1747408617945054
2.211998168556163	1.1722479320272274	1.1696947018193438
2.2508051539694294	1.1674410009707923	1.1648499150674838
2.2896121393826956	1.1628250063196492	1.1601967536834112
2.3284191247959614	1.158390755139855	1.1557259912682014
2.367226110209227	1.1541295474990556	1.1514288953940859
2.4060330956224933	1.1500331499829852	1.1472972011484217
2.4448400810357596	1.1460937703073861	1.1433230857618082
2.4836470664490253	1.1423040330544512	1.1394991443513112
2.522454051862291	1.1386569565441964	1.1358183667907935
2.5612610372755578	1.135145930836449	1.132274115705409
2.6000680226888235	1.1317646968476853	1.1288601055756782
2.6388750081020893	1.1285073265581942	1.1255703829276356
2.6776819935153555	1.1253682042785005	1.1223993075788288
2.7164889789286217	1.1223420089391882	1.1193415349050724
2.7552959643418875	1.1194236973649816	1.116391999089418
2.7941029497551533	1.1166084884917862	1.1135458973125796
2.8329099351684195	1.1138918484841862	1.110798674842755
2.8717169205816857	1.1112694767104412	1.1081460109822638
2.9105239059949515	1.1087372925321444	1.105583805828472
2.9493308914082177	1.1062914228662888	1.1031081678070087
2.988137876821484	1.1039281904784022	1.1007154019361631
3.0269448622347497	1.1016441029666157	1.0984019987824802
3.0657518476480154	1.0994358423978856	1.0961646240689369
3.1045588330612817	1.0973002555591058	1.0940001088985387
3.143365818474548	1.095234344787429	1.0919054405577497
3.1821728038878137	1.0932352593457622	1.0898777538657871
3.22097978930108	1.0913002873110396	1.087914323037443
3.2597867747143456	1.089426847944554	1.0860125540287404
3.298593760127612	1.0876124845152222	1.084169977336335
3.337400745540878	1.085854857548282	1.0823842412231697
3.3762077309541434	1.0841517384734416	1.0806531053444124
3.4150147163674096	1.082501003648004	1.0789744347491983
3.4538217017806763	1.0809006287319292	1.077346194235126
3.4926286871939416	1.079348683393133	1.0757664430338154
3.531435672607208	1.0778433263226832	1.0742333298071471
3.570242658020474	1.0763828005407394	1.0727450879350326
3.60904964343374	1.0749654289752917	1.0713000310767427
3.647856628847006	1.0735896102968656	1.0698965489889392
3.6866636142602722	1.0722538149933967	1.0685331035845902
3.725470599673538	1.0709565816704836	1.067208225217958
3.764277585086804	1.069696513563153	1.0659205091817645
3.8030845705000704	1.0684722752461535	1.0646686124035274
3.8418915559133358	1.0672825895306133	1.0634512503288789
3.8806985413266024	1.0661262345356783	1.0622671939804536
3.9195055267398677	1.0650020409244576	1.0611152671816573
3.958312512153134	1.0639088892943032	1.0599943439353097
3.9971194975664	1.0628457077120668	1.0589033459477883
4.035926482979666	1.0618114693855902	1.0578412402899007
4.074733468392933	1.060805190463229	1.0568070371862646
4.113540453806198	1.059825927953738	1.0557997879255077
4.152347439219464	1.0588727777593352	1.0548185828840735
4.19115442463273	1.0579448728152112	1.0538625496568879
4.229961410045997	1.0570413813291835	1.0529308512885636
4.268768395459262	1.0561615051155924	1.052022684599216
4.307575380872528	1.0553044780178988	1.0511372785993438
4.346382366285795	1.0544695644148079	1.0502738929885664
4.3851893516990605	1.0536560578050513	1.0494318167333487
4.423996337112326	1.0528632794662776	1.0486103667191355
4.462803322525593	1.0520905771837743	1.0478088864726103
4.501610307938859	1.0513373240450181	1.047026744950059
4.5404172933521245	1.050602917296294	1.0462633353880633
4.579224278765391	1.0498867772578528	1.045518074212983
4.618031264178656	1.0491883462943015	1.0447904000059094
4.656838249591923	1.048507087837117	1.044079772519961
4.6956452350051885	1.0478424854563642	1.0433856717470036
4.734452220418454	1.0471940419788788	1.04270759703103
4.773259205831721	1.0465612786503382	1.0420450662256262
4.812066191244987	1.0459437343388027	1.041397614893084
4.8508731766582525	1.0453409647774508	1.0407647955428816
4.889680162071519	1.0447525418443666	1.040146176907381
4.928487147484785	1.0441780528773754	1.0395413432527256
4.967294132898051	1.0436171000220258	1.0389498937230308
5.006101118311317	1.0430692996109445	1.0383714417160859
5.044908103724582	1.042534281572879	1.037805614288877
5.083715089137849	1.0420116888698607	1.0372520515913488
5.1225220745511155	1.0415011769609892	1.036710406326911
5.16132905996438	1.0410024132914475	1.0361803432382808
5.200136045377647	1.0405150768054192	1.0356615386173353
5.238943030790913	1.0400388574816697	1.0351536798377259
5.277750016204179	1.0395734558906167	1.0346564649090715
5.316557001617445	1.0391185827717782	1.0341696020516242
5.355363987030711	1.038673958630561	1.0336928092903506
5.394170972443977	1.038239313353398	1.0332258140674455
5.4329779578572435	1.0378143858403122	1.0327683528723401
5.471784943270508	1.037398923654016	1.032320170888321
5.510591928683775	1.0369926826847298	1.031881021654927
5.549398914097042	1.0365954268299262	1.0314506667453374
5.5882058995103066	1.0362069276882673	1.0310288754580044
5.627012884923573	1.0358269642670237	1.030615424521827
5.665819870336839	1.035455322702326	1.0302100978142015
5.704626855750105	1.0350917959916084	1.0298126860913164
5.743433841163371	1.034736183737668	1.0294229867300992
5.782240826576637	1.0343882919037635	1.0290408034812488
5.821047811989903	1.0340479325792293	1.0286659462328196
5.85985479740317	1.0337149237551075	1.0282982307838533
5.898661782816435	1.033389089109308	1.0279374786275801
5.937468768229701	1.033070257800863	1.0275835167437315
5.976275753642968	1.0327582642728288	1.0272361773995402
6.015082739056234	1.0324529480634497	1.026895297959017
6.053889724469499	1.0321541536251837	1.026560720700116
6.092696709882765	1.0318617301512345	1.026232292639427
6.131503695296031	1.0315755314092412	1.0259098653640417
6.170310680709298	1.031295415581798	1.0255932948702677
6.209117666122563	1.0310212451134932	1.0252824414088761
6.247924651535829	1.0307528865641706	1.0249771693365821
6.286731636949096	1.030490210468133	1.0246773469734833
6.3255386223623615	1.0302330911990232	1.0243828464661782
6.364345607775627	1.0299814068401267	1.0240935436563197
6.403152593188893	1.029735039059857	1.0238093179543526
6.44195957860216	1.0294938729921899	1.0235300522182105
6.4807665640154255	1.029257797121841	1.0232556326367515
6.519573549428691	1.0290267031739644	1.0229859486177229
6.558380534841958	1.0288004860081863	1.0227208926800593
6.597187520255224	1.0285790435167825	1.022460360350323
6.635994505668489	1.0283622765268252	1.022204250063111
6.674801491081756	1.0281500887061172	1.0219524630652501
6.713608476495022	1.0279423864727737	1.0217049033236294
6.752415461908287	1.0277390789082743	1.021461477436503
6.791222447321554	1.0275400776738566	1.0212220945481212
6.830029432734819	1.0273452969300987	1.020986666266553
6.868836418148085	1.027154653259571	1.020755106584556
6.9076434035613525	1.0269680655924152	1.020527331803376
6.946450388974617	1.026785455134742	1.0203032604593478
6.985257374387883	1.026606745299727	1.0200828132531834
7.02406435980115	1.0264318616412917	1.0198659129818366
7.062871345214416	1.0262607317902743	1.0196524844728385
7.101678330627681	1.0260932853929776	1.0194424545210006
7.140485316040948	1.0259294540520083	1.0192357518273933
7.179292301454214	1.0257691712693124	1.019032306940503
7.21809928686748	1.0256123723913209	1.0188320521994823
7.256906272280746	1.0254589945561183	1.018634921679411
7.295713257694012	1.025308976642561	1.018440851138484
7.334520243107278	1.0251622592212668	1.0182497779670503
7.3733272285205445	1.0250187845074006	1.0180616411384333
7.41213421393381	1.0248784963151885	1.0178763811614584
7.450941199347076	1.0247413400140983	1.0176939400346194
7.489748184760343	1.0246072624866152	1.0175142612018275
7.528555170173608	1.0244762120875575	1.017337289509673
7.567362155586874	1.0243481386048727	1.0171629711661443
7.606169141000141	1.0242229932218594	1.0169912537007497
7.644976126413407	1.0241007284807613	1.016822085925986
7.6837831118266715	1.0239812982476812	1.0166554179001035
7.722590097239939	1.0238646576787696	1.016491200891117
7.761397082653205	1.0237507631876375	1.0163293873420192
7.80020406806647	1.0236395724139533	1.0161699308371426
7.8390110534797355	1.0235310441931773	1.0160127860696408
7.877818038893002	1.0234251385273958	1.015857908810033
7.916625024306268	1.023321816557213	1.0157052558757802
7.955432009719534	1.0232210405346664	1.0155547851018545
7.9942389951328	1.0231227737971282	1.0154064553122626
8.033045980546067	1.023026980742156	1.0152602262924892
8.071852965959332	1.0229336268032685	1.0151160587628278
8.110659951372599	1.0228426784266003	1.0149739143525645
8.149466936785865	1.022754103048423	1.0148337555749862
8.18827392219913	1.022667869073487	1.014695545803183
8.227080907612397	1.0225839458541701	1.0145592492466138
8.265887893025662	1.0225023036703969	1.0144248309284105
8.304694878438928	1.0224229137103076	1.0142922566633956
8.343501863852195	1.0223457480516536	1.0141614930367822
8.38230884926546	1.0222707796438917	1.0140325073835394
8.421115834678726	1.0221979822909593	1.0139052677683953
8.459922820091993	1.0221273306347054	1.013779742966455
8.498729805505258	1.022058800138962	1.0136559024444156
8.537536790918525	1.021992367074229	1.0135337163423541
8.576343776331791	1.0219280085029605	1.01341315545607
8.615150761745056	1.021865702265433	1.013294191219962
8.653957747158323	1.021805426966174	1.0131767956904243
8.69276473257159	1.0217471619609415	1.0130609415297385
8.731571717984854	1.021690887344232	1.012946601990451
8.770378703398121	1.0216365839373092	1.0128337509002128
8.809185688811388	1.0215842332767309	1.0127223626470736
8.847992674224653	1.0215338176033653	1.0126124121652065
8.88679965963792	1.0214853198518863	1.0125038749210569
8.925606645051186	1.0214387236407283	1.0123967268998941
8.96441363046445	1.0213940132624937	1.0122909445927604
9.003220615877717	1.021351173674799	1.012186504983794
9.042027601290984	1.021310190491554	1.0120833855379252
9.080834586704249	1.0212710499746531	1.0119815641889252
9.119641572117514	1.021233739026084	1.0118810193277967
9.158448557530782	1.0211982451804296	1.0117817297915008
9.197255542944047	1.021164556597766	1.0116836748520033
9.236062528357312	1.021132662056939	1.0115868342056316
9.274869513770579	1.0211025509492209	1.0114911879627355
9.313676499183845	1.0210742132723316	1.0113967166376365
9.35248348459711	1.0210476396248216	1.0113034011388617
9.391290470010377	1.0210228212008097	1.0112112227596504
9.430097455423644	1.0209997497850698	1.0111201631687239
9.468904440836909	1.0209784177484595	1.0110302044013133
9.507711426250175	1.0209588180436868	1.0109413288504354
9.546518411663442	1.0209409442014097	1.0108535192584072
9.585325397076707	1.020924790326662	1.0107667587085956
9.624132382489973	1.0209103510956081	1.010681030617391
9.66293936790324	1.0208976217526113	1.0105963187264009
9.701746353316505	1.0208865981076267	1.0105126070948536
9.740553338729772	1.0208772765339016	1.0104298800922098
9.779360324143038	1.0208696539659923	1.0103481223909705
9.818167309556303	1.0208637278980868	1.0102673189596802
9.85697429496957	1.0208594963826356	1.0101874550561156
9.895781280382836	1.0208569580292925	1.0101085162206564

==> fig/Sk_analysis_RDME/theo_SSA2MNSSA2_a0.025_b0.25.dat <==
-9.934588265796101	1.0246900879716674	1.0100304882698328
-9.895781280382836	1.0246900880390908	1.0101085162206564
-9.85697429496957	1.0246900890503572	1.0101874550561156
-9.818167309556303	1.0246900934318497	1.0102673189596802
-9.779360324143038	1.024690105225511	1.0103481223909705
-9.740553338729772	1.024690130085816	1.0104298800922098
-9.701746353316505	1.0246901752755349	1.0105126070948536
-9.66293936790324	1.024690249660328	1.0105963187264009
-9.624132382489973	1.024690363702168	1.010681030617391
-9.585325397076707	1.0246905294516266	1.0107667587085956
-9.546518411663442	1.0246907605390532	1.0108535192584072
-9.507711426250175	1.02469107216467	1.0109413288504354
-9.468904440836909	1.0246914810876329	1.0110302044013133
-9.430097455423644	1.0246920056140782	1.0111201631687239
-9.391290470010377	1.024692665584222	1.0112112227596504
-9.35248348459711	1.0246934823585365	1.0113034011388617
-9.313676499183845	1.024694478803073	1.0113967166376365
-9.274869513770579	1.0246956792739697	1.0114911879627355
-9.236062528357312	1.024697109601206	1.0115868342056316
-9.197255542944047	1.0246987970716712	1.0116836748520033
-9.158448557530782	1.0247007704115887	1.0117817297915008
-9.119641572117514	1.0247030597683813	1.0118810193277967
-9.080834586704249	1.0247056966920267	1.0119815641889252
-9.042027601290984	1.0247087141159839	1.0120833855379252
-9.003220615877717	1.0247121463377484	1.012186504983794
-8.96441363046445	1.0247160289991193	1.0122909445927604
-8.925606645051186	1.0247203990662364	1.0123967268998941
-8.88679965963792	1.0247252948094747	1.0125038749210569
-8.847992674224653	1.024730755783262	1.0126124121652065
-8.809185688811388	1.0247368228058942	1.0127223626470736
-8.770378703398121	1.0247435379394314	1.0128337509002128
-8.731571717984854	1.0247509444697376	1.012946601990451
-8.69276473257159	1.024759086886751	1.0130609415297385
-8.653957747158323	1.0247680108650583	1.0131767956904243
-8.615150761745056	1.0247777632448387	1.013294191219962
-8.576343776331791	1.0247883920132657	1.01341315545607
-8.537536790918525	1.024799946286432	1.0135337163423541
-8.498729805505258	1.0248124762918738	1.0136559024444156
-8.459922820091993	1.0248260333517674	1.013779742966455
-8.421115834678726	1.0248406698668677	1.0139052677683953
-8.38230884926546	1.0248564393012627	1.0140325073835394
-8.343501863852195	1.0248733961680094	1.0141614930367822
-8.304694878438928	1.0248915960157208	1.0142922566633956
-8.265887893025662	1.0249110954161735	1.0144248309284105
-8.227080907612397	1.0249319519529976	1.0145592492466138
-8.18827392219913	1.0249542242115137	1.014695545803183
-8.149466936785865	1.0249779717697836	1.0148337555749862
-8.110659951372599	1.0250032551909303	1.0149739143525645
-8.071852965959332	1.0250301360167924	1.0151160587628278
-8.033045980546067	1.0250586767629692	1.0152602262924892
-7.9942389951328	1.025088940915312	1.0154064553122626
-7.955432009719534	1.025120992927923	1.0155547851018545
-7.916625024306268	1.025154898222711	1.0157052558757802
-7.877818038893002	1.0251907231905604	1.015857908810033
-7.8390110534797355	1.0252285351941646	1.0160127860696408
-7.80020406806647	1.0252684025725787	1.0161699308371426
-7.761397082653205	1.025310394647533	1.0163293873420192
-7.722590097239939	1.0253545817315741	1.016491200891117
-7.6837831118266715	1.0254010351380596	1.0166554179001035
-7.644976126413407	1.0254498271930776	1.016822085925986
-7.606169141000141	1.0255010312493222	1.0169912537007497
-7.567362155586874	1.0255547217019847	1.0171629711661443
-7.528555170173608	1.0256109740066999	1.017337289509673
-7.489748184760343	1.0256698646995972	1.0175142612018275
-7.450941199347076	1.0257314714195147	1.0176939400346194
-7.41213421393381	1.0257958729324046	1.0178763811614584
-7.3733272285205445	1.0258631491580004	1.0180616411384333
-7.334520243107278	1.02593338119878	1.0182497779670503
-7.295713257694012	1.0260066513712887	1.018440851138484
-7.256906272280746	1.0260830432398602	1.018634921679411
-7.21809928686748	1.0261626416528038	1.0188320521994823
-7.179292301454214	1.026245532781103	1.019032306940503
-7.140485316040948	1.0263318041596876	1.0192357518273933
-7.101678330627681	1.0264215447313378	1.0194424545210006
-7.062871345214416	1.0265148448932826	1.0196524844728385
-7.02406435980115	1.0266117965465562	1.0198659129818366
-6.985257374387883	1.0267124931481832	1.0200828132531834
-6.946450388974617	1.0268170297662578	1.0203032604593478
-6.9076434035613525	1.026925503137999	1.020527331803376
-6.868836418148085	1.027038011730853	1.020755106584556
-6.830029432734819	1.0271546558067315	1.020986666266553
-6.791222447321554	1.0272755374894658	1.0212220945481212
-6.752415461908287	1.0274007608355762	1.021461477436503
-6.713608476495022	1.027530431908447	1.0217049033236294
-6.674801491081756	1.0276646588560134	1.0219524630652501
-6.635994505668489	1.0278035519920659	1.022204250063111
-6.597187520255224	1.0279472238812872	1.022460360350323
-6.558380534841958	1.0280957894281455	1.0227208926800593
-6.519573549428691	1.0282493659697647	1.0229859486177229
-6.4807665640154255	1.0284080733729157	1.0232556326367515
-6.44195957860216	1.028572034135266	1.0235300522182105
-6.403152593188893	1.0287413734910413	1.0238093179543526
-6.364345607775627	1.0289162195212593	1.0240935436563197
-6.3255386223623615	1.0290967032687062	1.0243828464661782
-6.286731636949096	1.0292829588578345	1.0246773469734833
-6.247924651535829	1.029475123619774	1.0249771693365821
-6.209117666122563	1.0296733382226573	1.0252824414088761
-6.170310680709298	1.0298777468074676	1.0255932948702677
-6.131503695296031	1.0300884971296473	1.0259098653640417
-6.092696709882765	1.0303057407066896	1.026232292639427
-6.053889724469499	1.0305296329719789	1.026560720700116
-6.015082739056234	1.0307603334351416	1.026895297959017
-5.976275753642968	1.0309980058491903	1.0272361773995402
-5.937468768229701	1.0312428183847595	1.0275835167437315
-5.898661782816435	1.031494943811756	1.0279374786275801
-5.85985479740317	1.031754559688747	1.0282982307838533
-5.821047811989903	1.032021848560453	1.0286659462328196
-5.782240826576637	1.0322969981637116	1.0290408034812488
-5.743433841163371	1.03258020164231	1.0294229867300992
-5.704626855750105	1.032871657771112	1.0298126860913164
-5.665819870336839	1.0331715711899117	1.0302100978142015
-5.627012884923573	1.0334801526474975	1.030615424521827
-5.5882058995103066	1.033797619256412	1.0310288754580044
-5.549398914097042	1.0341241947589381	1.0314506667453374
-5.510591928683775	1.0344601098048716	1.031881021654927
-5.471784943270508	1.0348056022416632	1.032320170888321
-5.4329779578572435	1.035160917417556	1.0327683528723401
-5.394170972443977	1.0355263084983846	1.0332258140674455
-5.355363987030711	1.0359020367987248	1.0336928092903506
-5.316557001617445	1.0362883721281435	1.0341696020516242
-5.277750016204179	1.036685593153331	1.0346564649090715
-5.238943030790913	1.0370939877769454	1.0351536798377259
-5.200136045377647	1.0375138535340522	1.0356615386173353
-5.16132905996438	1.0379454980070906	1.0361803432382808
-5.1225220745511155	1.0383892392603613	1.036710406326911
-5.083715089137849	1.0388454062950778	1.0372520515913488
-5.044908103724582	1.0393143395261024	1.037805614288877
-5.006101118311317	1.0397963912815424	1.0383714417160859
-4.967294132898051	1.0402919263264574	1.0389498937230308
-4.928487147484785	1.040801322412017	1.0395413432527256
-4.889680162071519	1.0413249708515067	1.040146176907381
-4.8508731766582525	1.0418632771246925	1.0407647955428816
-4.812066191244987	1.0424166615121249	1.041397614893084
-4.773259205831721	1.042985559761081	1.0420450662256262
-4.734452220418454	1.0435704237849377	1.04270759703103
-4.6956452350051885	1.0441717223978784	1.0433856717470036
-4.656838249591923	1.0447899420869746	1.044079772519961
-4.618031264178656	1.0454255878237888	1.0447904000059094
-4.579224278765391	1.046079183917797	1.045518074212983
-4.5404172933521245	1.0467512749140742	1.0462633353880633
-4.501610307938859	1.047442426537836	1.047026744950059
-4.462803322525593	1.0481532266886033	1.0478088864726103
-4.423996337112326	1.048884286486934	1.0486103667191355
-4.3851893516990605	1.0496362413768539	1.0494318167333487
-4.346382366285795	1.050409752287326	1.0502738929885664
-4.307575380872528	1.0512055068563164	1.0511372785993438
-4.268768395459262	1.0520242207212436	1.052022684599216
-4.229961410045997	1.0528666388798542	1.0529308512885636
-4.19115442463273	1.0537335371258307	1.0538625496568879
-4.152347439219464	1.0546257235637213	1.0548185828840735
-4.113540453806198	1.0555440402080958	1.0557997879255077
-4.074733468392933	1.056489364672143	1.0568070371862646
-4.035926482979666	1.0574626119512958	1.0578412402899007
-3.9971194975664	1.0584647363078203	1.0589033459477883
-3.958312512153134	1.059496733262728	1.0599943439353097
-3.9195055267398677	1.0605596417017815	1.0611152671816573
-3.8806985413266024	1.06165454610283	1.0622671939804536
-3.8418915559133358	1.0627825788921963	1.0634512503288789
-3.8030845705000704	1.063944922938369	1.0646686124035274
-3.764277585086804	1.0651428141917945	1.0659205091817645
-3.725470599673538	1.0663775444801824	1.067208225217958
-3.6866636142602722	1.067650464469357	1.0685331035845902
-3.647856628847006	1.0689629868003834	1.0698965489889392
-3.60904964343374	1.070316589414406	1.0713000310767427
-3.570242658020474	1.0717128190774308	1.0727450879350326
-3.531435672607208	1.073153295118088	1.0742333298071471
-3.4926286871939416	1.0746397133922991	1.0757664430338154
-3.4538217017806763	1.0761738504897056	1.077346194235126
-3.4150147163674096	1.077757568197694	1.0789744347491983
-3.3762077309541434	1.0793928182399168	1.0806531053444124
-3.337400745540878	1.0810816473073044	1.0823842412231697
-3.298593760127612	1.0828262024007425	1.084169977336335
-3.2597867747143456	1.0846287365058223	1.0860125540287404
-3.22097978930108	1.0864916146213686	1.087914323037443
-3.1821728038878137	1.0884173201648077	1.0898777538657871
-3.143365818474548	1.090408461778865	1.0919054405577497
-3.1045588330612817	1.0924677805655438	1.0940001088985387
-3.0657518476480154	1.0945981577748787	1.0961646240689369
-3.0269448622347497	1.0968026229775116	1.0984019987824802
-2.988137876821484	1.0990843627517453	1.1007154019361631
-2.9493308914082177	1.1014467299173483	1.1031081678070087
-2.9105239059949515	1.1038932533499999	1.105583805828472
-2.8717169205816857	1.1064276484118434	1.1081460109822638
-2.8329099351684195	1.1090538280351756	1.110798674842755
-2.7941029497551533	1.1117759144977148	1.1135458973125796
-2.7552959643418875	1.1145982519292006	1.116391999089418
-2.7164889789286217	1.117525419590178	1.1193415349050724
-2.6776819935153555	1.1205622459646354	1.1223993075788288
-2.6388750081020893	1.1237138237086222	1.1255703829276356
-2.6000680226888235	1.1269855254969663	1.1288601055756782
-2.5612610372755578	1.1303830208095766	1.132274115705409
-2.522454051862291	1.1339122936974328	1.1358183667907935
-2.4836470664490253	1.1375796615659954	1.1394991443513112
-2.4448400810357596	1.1413917950102146	1.1433230857618082
-2.4060330956224933	1.1453557387302498	1.1472972011484217
-2.367226110209227	1.149478933550128	1.1514288953940859
-2.3284191247959614	1.1537692395524224	1.1557259912682014
-2.2896121393826956	1.1582349603301434	1.1601967536834112
-2.2508051539694294	1.162884868341808	1.1648499150674838
-2.211998168556163	1.1677282313363746	1.1696947018193438
-2.1731911831428974	1.1727748397905668	1.1747408617945054
-2.134384197729631	1.1780350352710578	1.1799986927355124
-2.095577212316365	1.1835197395968526	1.1854790715263477
-2.056770226903099	1.189240484631605	1.1911934841046892
-2.017963241489833	1.195209442479893	1.1971540558107654
-1.979156256076567	1.2014394557936736	1.203373581884445
-1.9403492706633012	1.2079440678130655	1.2098655577408226
-1.9015422852500352	1.214737551666539	1.2166442085563174
-1.862735299836769	1.2218349383365665	1.223724517579122
-1.823928314423503	1.2292520425542226	1.2311222524362282
-1.785121329010237	1.2370054857161845	1.238853988540167
-1.7463143435969708	1.2451127147154777	1.2469371284975344
-1.7075073581837048	1.2535920153381042	1.2553899161831623
-1.668700372770439	1.262462518595756	1.2642314438628486
-1.6298933873571728	1.271744198034087	1.2734816504176976
-1.5910864019439068	1.281457855670013	1.2831613083378406
-1.5522794165306408	1.2916250937636864	1.2932919967058858
-1.5134724311173748	1.3022682691145897	1.303896056874288
-1.4746654457041088	1.3134104259809145	1.3149965269499069
-1.4358584602908429	1.3250752030523942	1.3266170505286556
-1.3970514748775766	1.3372867091570009	1.338781754370823
-1.3582444894643109	1.35006936155277	1.3515150888745457
-1.3194375040510447	1.363447679754559	1.3648416242975794
-1.2806305186377789	1.3774460268866044	1.378785794710378
-1.2418235332245127	1.3920882895612743	1.39337158066188
-1.2030165478112467	1.4073974863031486	1.4086221205435105
-1.1642095623979807	1.4233952936260885	1.424559239706636
-1.1254025769847147	1.440101478115042	1.4412028856092793
-1.0865955915714487	1.4575332223817323	1.4585704567565845
-1.0477886061581825	1.4757043327104655	1.4766760131124537
-1.0089816207449165	1.4946243167890514	1.49552935619917
-0.9701746353316506	1.5142973213833166	1.5151349685215576
-0.9313676499183845	1.5347209224687974	1.5354908045610547
-0.8925606645051185	1.5558847645381852	1.5565869297443657
-0.8537536790918524	1.5777690519563365	1.5784040099042753
-0.8149466936785864	1.600342903750754	1.6009116622382855
-0.7761397082653204	1.62356259449345	1.6240666900320995
-0.7373327228520544	1.6473697182484393	1.6478112377595202
-0.6985257374387883	1.6716893300433933	1.672070920726886
-0.6597187520255223	1.6964281397853342	1.6967530040236731
-0.6209117666122563	1.721472856337902	1.7217447285432301
-0.5821047811989903	1.7466888033590555	1.7469119060039409
-0.5432977957857243	1.771918951449031	1.7720979282167857
-0.5044908103724582	1.796983530306969	1.7971233554235775
-0.46568382495919225	1.8216803962206791	1.8217862606178308
-0.4268768395459262	1.8457863299337751	1.845863506917967
-0.3880698541326602	1.8690594231224638	1.8691131185874195
-0.34926286871939416	1.8912426742039556	1.8912778689272478
-0.31045588330612817	1.9120688532453254	1.912090147161919
-0.2716488978928622	1.9312666111493229	1.9312780813213621
-0.23284191247959612	1.9485677034952293	1.9485727883890713
-0.1940349270663301	1.963715082200611	1.9637165044637384
-0.15522794165306408	1.9764714907211753	1.976471228671787
-0.11642095623979806	1.9866280964064416	1.9866274108689979
-0.07761397082653204	1.9940126237807856	1.9940121419610386
-0.03880698541326602	1.998496430131773	1.9984962824548664
0.	2.	2.
0.03880698541326602	1.998496430131773	1.9984962824548664
0.07761397082653204	1.9940126237807856	1.9940121419610386
0.11642095623979806	1.9866280964064416	1.9866274108689979
0.15522794165306408	1.9764714907211753	1.976471228671787
0.1940349270663301	1.963715082200611	1.9637165044637384
0.23284191247959612	1.9485677034952293	1.9485727883890713
0.2716488978928622	1.9312666111493229	1.9312780813213621
0.31045588330612817	1.9120688532453254	1.912090147161919
0.34926286871939416	1.8912426742039556	1.8912778689272478
0.3880698541326602	1.8690594231224638	1.8691131185874195
0.4268768395459262	1.8457863299337751	1.845863506917967
0.46568382495919225	1.8216803962206791	1.8217862606178308
0.5044908103724582	1.796983530306969	1.7971233554235775
0.5432977957857243	1.771918951449031	1.7720979282167857
0.5821047811989903	1.7466888033590555	1.7469119060039409
0.6209117666122563	1.721472856337902	1.7217447285432301
0.6597187520255223	1.6964281397853342	1.6967530040236731
0.6985257374387883	1.6716893300433933	1.672070920726886
0.7373327228520544	1.6473697182484393	1.6478112377595202
0.7761397082653204	1.62356259449345	1.6240666900320995
0.8149466936785864	1.600342903750754	1.6009116622382855
0.8537536790918524	1.5777690519563365	1.5784040099042753
0.8925606645051185	1.5558847645381852	1.5565869297443657
0.9313676499183845	1.5347209224687974	1.5354908045610547
0.9701746353316506	1.5142973213833166	1.5151349685215576
1.0089816207449165	1.4946243167890514	1.49552935619917
1.0477886061581825	1.4757043327104655	1.4766760131124537
1.0865955915714487	1.4575332223817323	1.4585704567565845
1.1254025769847147	1.440101478115042	1.4412028856092793
1.1642095623979807	1.4233952936260885	1.424559239706636
1.2030165478112467	1.4073974863031486	1.4086221205435105
1.2418235332245127	1.3920882895612743	1.39337158066188
1.2806305186377789	1.3774460268866044	1.378785794710378
1.3194375040510447	1.363447679754559	1.3648416242975794
1.3582444894643109	1.35006936155277	1.3515150888745457
1.3970514748775766	1.3372867091570009	1.338781754370823
1.4358584602908429	1.3250752030523942	1.3266170505286556
1.4746654457041088	1.3134104259809145	1.3149965269499069
1.5134724311173748	1.3022682691145897	1.303896056874288
1.5522794165306408	1.2916250937636864	1.2932919967058858
1.5910864019439068	1.281457855670013	1.2831613083378406
1.6298933873571728	1.271744198034087	1.2734816504176976
1.668700372770439	1.262462518595756	1.2642314438628486
1.7075073581837048	1.2535920153381042	1.2553899161831623
1.7463143435969708	1.2451127147154777	1.2469371284975344
1.785121329010237	1.2370054857161845	1.238853988540167
1.823928314423503	1.2292520425542226	1.2311222524362282
1.862735299836769	1.2218349383365665	1.223724517579122
1.9015422852500352	1.214737551666539	1.2166442085563174
1.9403492706633012	1.2079440678130655	1.2098655577408226
1.979156256076567	1.2014394557936736	1.203373581884445
2.017963241489833	1.195209442479893	1.1971540558107654
2.056770226903099	1.189240484631605	1.1911934841046892
2.095577212316365	1.1835197395968526	1.1854790715263477
2.134384197729631	1.1780350352710578	1.1799986927355124
2.1731911831428974	1.1727748397905668	1.1747408617945054
2.211998168556163	1.1677282313363746	1.1696947018193438
2.2508051539694294	1.162884868341808	1.1648499150674838
2.2896121393826956	1.1582349603301434	1.1601967536834112
2.3284191247959614	1.1537692395524224	1.1557259912682014
2.367226110209227	1.149478933550128	1.1514288953940859
2.4060330956224933	1.1453557387302498	1.1472972011484217
2.4448400810357596	1.1413917950102146	1.1433230857618082
2.4836470664490253	1.1375796615659954	1.1394991443513112
2.522454051862291	1.1339122936974328	1.1358183667907935
2.5612610372755578	1.1303830208095766	1.132274115705409
2.6000680226888235	1.1269855254969663	1.1288601055756782
2.6388750081020893	1.1237138237086222	1.1255703829276356
2.6776819935153555	1.1205622459646354	1.1223993075788288
2.7164889789286217	1.117525419590178	1.1193415349050724
2.7552959643418875	1.1145982519292006	1.116391999089418
2.7941029497551533	1.1117759144977148	1.1135458973125796
2.8329099351684195	1.1090538280351756	1.110798674842755
2.8717169205816857	1.1064276484118434	1.1081460109822638
2.9105239059949515	1.1038932533499999	1.105583805828472
2.9493308914082177	1.1014467299173483	1.1031081678070087
2.988137876821484	1.0990843627517453	1.1007154019361631
3.0269448622347497	1.0968026229775116	1.0984019987824802
3.0657518476480154	1.0945981577748787	1.0961646240689369
3.1045588330612817	1.0924677805655438	1.0940001088985387
3.143365818474548	1.090408461778865	1.0919054405577497
3.1821728038878137	1.0884173201648077	1.0898777538657871
3.22097978930108	1.0864916146213686	1.087914323037443
3.2597867747143456	1.0846287365058223	1.0860125540287404
3.298593760127612	1.0828262024007425	1.084169977336335
3.337400745540878	1.0810816473073044	1.0823842412231697
3.3762077309541434	1.0793928182399168	1.0806531053444124
3.4150147163674096	1.077757568197694	1.0789744347491983
3.4538217017806763	1.0761738504897056	1.077346194235126
3.4926286871939416	1.0746397133922991	1.0757664430338154
3.531435672607208	1.073153295118088	1.0742333298071471
3.570242658020474	1.0717128190774308	1.0727450879350326
3.60904964343374	1.070316589414406	1.0713000310767427
3.647856628847006	1.0689629868003834	1.0698965489889392
3.6866636142602722	1.067650464469357	1.0685331035845902
3.725470599673538	1.0663775444801824	1.067208225217958
3.764277585086804	1.0651428141917945	1.0659205091817645
3.8030845705000704	1.063944922938369	1.0646686124035274
3.8418915559133358	1.0627825788921963	1.0634512503288789
3.8806985413266024	1.06165454610283	1.0622671939804536
3.9195055267398677	1.0605596417017815	1.0611152671816573
3.958312512153134	1.059496733262728	1.0599943439353097
3.9971194975664	1.0584647363078203	1.0589033459477883
4.035926482979666	1.0574626119512958	1.0578412402899007
4.074733468392933	1.056489364672143	1.0568070371862646
4.113540453806198	1.0555440402080958	1.0557997879255077
4.152347439219464	1.0546257235637213	1.0548185828840735
4.19115442463273	1.0537335371258307	1.0538625496568879
4.229961410045997	1.0528666388798542	1.0529308512885636
4.268768395459262	1.0520242207212436	1.052022684599216
4.307575380872528	1.0512055068563164	1.0511372785993438
4.346382366285795	1.050409752287326	1.0502738929885664
4.3851893516990605	1.0496362413768539	1.0494318167333487
4.423996337112326	1.048884286486934	1.0486103667191355
4.462803322525593	1.0481532266886033	1.0478088864726103
4.501610307938859	1.047442426537836	1.047026744950059
4.5404172933521245	1.0467512749140742	1.0462633353880633
4.579224278765391	1.046079183917797	1.045518074212983
4.618031264178656	1.0454255878237888	1.0447904000059094
4.656838249591923	1.0447899420869746	1.044079772519961
4.6956452350051885	1.0441717223978784	1.0433856717470036
4.734452220418454	1.0435704237849377	1.04270759703103
4.773259205831721	1.042985559761081	1.0420450662256262
4.812066191244987	1.0424166615121249	1.041397614893084
4.8508731766582525	1.0418632771246925	1.0407647955428816
4.889680162071519	1.0413249708515067	1.040146176907381
4.928487147484785	1.040801322412017	1.0395413432527256
4.967294132898051	1.0402919263264574	1.0389498937230308
5.006101118311317	1.0397963912815424	1.0383714417160859
5.044908103724582	1.0393143395261024	1.037805614288877
5.083715089137849	1.0388454062950778	1.0372520515913488
5.1225220745511155	1.0383892392603613	1.036710406326911
5.16132905996438	1.0379454980070906	1.0361803432382808
5.200136045377647	1.0375138535340522	1.0356615386173353
5.238943030790913	1.0370939877769454	1.0351536798377259
5.277750016204179	1.036685593153331	1.0346564649090715
5.316557001617445	1.0362883721281435	1.0341696020516242
5.355363987030711	1.0359020367987248	1.0336928092903506
5.394170972443977	1.0355263084983846	1.0332258140674455
5.4329779578572435	1.035160917417556	1.0327683528723401
5.471784943270508	1.0348056022416632	1.032320170888321
5.510591928683775	1.0344601098048716	1.031881021654927
5.549398914097042	1.0341241947589381	1.0314506667453374
5.5882058995103066	1.033797619256412	1.0310288754580044
5.627012884923573	1.0334801526474975	1.030615424521827
5.665819870336839	1.0331715711899117	1.0302100978142015
5.704626855750105	1.032871657771112	1.0298126860913164
5.743433841163371	1.03258020164231	1.0294229867300992
5.782240826576637	1.0322969981637116	1.0290408034812488
5.821047811989903	1.032021848560453	1.0286659462328196
5.85985479740317	1.031754559688747	1.0282982307838533
5.898661782816435	1.031494943811756	1.0279374786275801
5.937468768229701	1.0312428183847595	1.0275835167437315
5.976275753642968	1.0309980058491903	1.0272361773995402
6.015082739056234	1.0307603334351416	1.026895297959017
6.053889724469499	1.0305296329719789	1.026560720700116
6.092696709882765	1.0303057407066896	1.026232292639427
6.131503695296031	1.0300884971296473	1.0259098653640417
6.170310680709298	1.0298777468074676	1.0255932948702677
6.209117666122563	1.0296733382226573	1.0252824414088761
6.247924651535829	1.029475123619774	1.0249771693365821
6.286731636949096	1.0292829588578345	1.0246773469734833
6.3255386223623615	1.0290967032687062	1.0243828464661782
6.364345607775627	1.0289162195212593	1.0240935436563197
6.403152593188893	1.0287413734910413	1.0238093179543526
6.44195957860216	1.028572034135266	1.0235300522182105
6.4807665640154255	1.0284080733729157	1.0232556326367515
6.519573549428691	1.0282493659697647	1.0229859486177229
6.558380534841958	1.0280957894281455	1.0227208926800593
6.597187520255224	1.0279472238812872	1.022460360350323
6.635994505668489	1.0278035519920659	1.022204250063111
6.674801491081756	1.0276646588560134	1.0219524630652501
6.713608476495022	1.027530431908447	1.0217049033236294
6.752415461908287	1.0274007608355762	1.021461477436503
6.791222447321554	1.0272755374894658	1.0212220945481212
6.830029432734819	1.0271546558067315	1.020986666266553
6.868836418148085	1.027038011730853	1.020755106584556
6.9076434035613525	1.026925503137999	1.020527331803376
6.946450388974617	1.0268170297662578	1.0203032604593478
6.985257374387883	1.0267124931481832	1.0200828132531834
7.02406435980115	1.0266117965465562	1.0198659129818366
7.062871345214416	1.0265148448932826	1.0196524844728385
7.101678330627681	1.0264215447313378	1.0194424545210006
7.140485316040948	1.0263318041596876	1.0192357518273933
7.179292301454214	1.026245532781103	1.019032306940503
7.21809928686748	1.0261626416528038	1.0188320521994823
7.256906272280746	1.0260830432398602	1.018634921679411
7.295713257694012	1.0260066513712887	1.018440851138484
7.334520243107278	1.02593338119878	1.0182497779670503
7.3733272285205445	1.0258631491580004	1.0180616411384333
7.41213421393381	1.0257958729324046	1.0178763811614584
7.450941199347076	1.0257314714195147	1.0176939400346194
7.489748184760343	1.0256698646995972	1.0175142612018275
7.528555170173608	1.0256109740066999	1.017337289509673
7.567362155586874	1.0255547217019847	1.0171629711661443
7.606169141000141	1.0255010312493222	1.0169912537007497
7.644976126413407	1.0254498271930776	1.016822085925986
7.6837831118266715	1.0254010351380596	1.0166554179001035
7.722590097239939	1.0253545817315741	1.016491200891117
7.761397082653205	1.025310394647533	1.0163293873420192
7.80020406806647	1.0252684025725787	1.0161699308371426
7.8390110534797355	1.0252285351941646	1.0160127860696408
7.877818038893002	1.0251907231905604	1.015857908810033
7.916625024306268	1.025154898222711	1.0157052558757802
7.955432009719534	1.025120992927923	1.0155547851018545
7.9942389951328	1.025088940915312	1.0154064553122626
8.033045980546067	1.0250586767629692	1.0152602262924892
8.071852965959332	1.0250301360167924	1.0151160587628278
8.110659951372599	1.0250032551909303	1.0149739143525645
8.149466936785865	1.0249779717697836	1.0148337555749862
8.18827392219913	1.0249542242115137	1.014695545803183
8.227080907612397	1.0249319519529976	1.0145592492466138
8.265887893025662	1.0249110954161735	1.0144248309284105
8.304694878438928	1.0248915960157208	1.0142922566633956
8.343501863852195	1.0248733961680094	1.0141614930367822
8.38230884926546	1.0248564393012627	1.0140325073835394
8.421115834678726	1.0248406698668677	1.0139052677683953
8.459922820091993	1.0248260333517674	1.013779742966455
8.498729805505258	1.0248124762918738	1.0136559024444156
8.537536790918525	1.024799946286432	1.0135337163423541
8.576343776331791	1.0247883920132657	1.01341315545607
8.615150761745056	1.0247777632448387	1.013294191219962
8.653957747158323	1.0247680108650583	1.0131767956904243
8.69276473257159	1.024759086886751	1.0130609415297385
8.731571717984854	1.0247509444697376	1.012946601990451
8.770378703398121	1.0247435379394314	1.0128337509002128
8.809185688811388	1.0247368228058942	1.0127223626470736
8.847992674224653	1.024730755783262	1.0126124121652065
8.88679965963792	1.0247252948094747	1.0125038749210569
8.925606645051186	1.0247203990662364	1.0123967268998941
8.96441363046445	1.0247160289991193	1.0122909445927604
9.003220615877717	1.0247121463377484	1.012186504983794
9.042027601290984	1.0247087141159839	1.0120833855379252
9.080834586704249	1.0247056966920267	1.0119815641889252
9.119641572117514	1.0247030597683813	1.0118810193277967
9.158448557530782	1.0247007704115887	1.0117817297915008
9.197255542944047	1.0246987970716712	1.0116836748520033
9.236062528357312	1.024697109601206	1.0115868342056316
9.274869513770579	1.0246956792739697	1.0114911879627355
9.313676499183845	1.024694478803073	1.0113967166376365
9.35248348459711	1.0246934823585365	1.0113034011388617
9.391290470010377	1.024692665584222	1.0112112227596504
9.430097455423644	1.0246920056140782	1.0111201631687239
9.468904440836909	1.0246914810876329	1.0110302044013133
9.507711426250175	1.02469107216467	1.0109413288504354
9.546518411663442	1.0246907605390532	1.0108535192584072
9.585325397076707	1.0246905294516266	1.0107667587085956
9.624132382489973	1.024690363702168	1.010681030617391
9.66293936790324	1.024690249660328	1.0105963187264009
9.701746353316505	1.0246901752755349	1.0105126070948536
9.740553338729772	1.024690130085816	1.0104298800922098
9.779360324143038	1.024690105225511	1.0103481223909705
9.818167309556303	1.0246900934318497	1.0102673189596802
9.85697429496957	1.0246900890503572	1.0101874550561156
9.895781280382836	1.0246900880390908	1.0101085162206564

==> fig/Sk_analysis_RDME/theo_SSA2MNSSA2_a0.045_b0.45.dat <==
-9.934588265796101	1.17086888650975	1.0100304882698328
-9.895781280382836	1.1708171192356749	1.0101085162206564
-9.85697429496957	1.1706619996216425	1.0101874550561156
-9.818167309556303	1.1704040727262859	1.0102673189596802
-9.779360324143038	1.1700442417859762	1.0103481223909705
-9.740553338729772	1.1695837605100614	1.0104298800922098
-9.701746353316505	1.169024222466382	1.0105126070948536
-9.66293936790324	1.1683675477240676	1.0105963187264009
-9.624132382489973	1.167615966960844	1.010681030617391
-9.585325397076707	1.166772003277469	1.0107667587085956
-9.546518411663442	1.1658384519912568	1.0108535192584072
-9.507711426250175	1.1648183587036378	1.0109413288504354
-9.468904440836909	1.1637149959530348	1.0110302044013133
-9.430097455423644	1.1625318387736912	1.0111201631687239
-9.391290470010377	1.1612725394839156	1.0112112227596504
-9.35248348459711	1.1599409020233808	1.0113034011388617
-9.313676499183845	1.1585408561495307	1.0113967166376365
-9.274869513770579	1.157076431788055	1.0114911879627355
-9.236062528357312	1.155551733812805	1.0115868342056316
-9.197255542944047	1.153970917506974	1.0116836748520033
-9.158448557530782	1.152338164930952	1.0117817297915008
-9.119641572117514	1.1506576623936116	1.0118810193277967
-9.080834586704249	1.1489335791938955	1.0119815641889252
-9.042027601290984	1.1471700477691906	1.0120833855379252
-9.003220615877717	1.1453711453566733	1.012186504983794
-8.96441363046445	1.1435408772445297	1.0122909445927604
-8.925606645051186	1.1416831616620102	1.0123967268998941
-8.88679965963792	1.1398018163310752	1.0125038749210569
-8.847992674224653	1.1379005466786227	1.0126124121652065
-8.809185688811388	1.1359829356867952	1.0127223626470736
-8.770378703398121	1.1340524353400037	1.0128337509002128
-8.731571717984854	1.1321123596112852	1.012946601990451
-8.69276473257159	1.1301658789170907	1.0130609415297385
-8.653957747158323	1.1282160159588457	1.0131767956904243
-8.615150761745056	1.1262656428613147	1.013294191219962
-8.576343776331791	1.1243174795118613	1.01341315545607
-8.537536790918525	1.1223740930008899	1.0135337163423541
-8.498729805505258	1.1204378980619174	1.0136559024444156
-8.459922820091993	1.1185111584095722	1.013779742966455
-8.421115834678726	1.1165959888751578	1.0139052677683953
-8.38230884926546	1.114694358242039	1.0140325073835394
-8.343501863852195	1.11280809268671	1.0141614930367822
-8.304694878438928	1.110938879735873	1.0142922566633956
-8.265887893025662	1.1090882726549811	1.0144248309284105
-8.227080907612397	1.1072576951891597	1.0145592492466138
-8.18827392219913	1.1054484465834002	1.014695545803183
-8.149466936785865	1.1036617068147638	1.0148337555749862
-8.110659951372599	1.1018985419755543	1.0149739143525645
-8.071852965959332	1.1001599097522812	1.0151160587628278
-8.033045980546067	1.0984466649511457	1.0152602262924892
-7.9942389951328	1.0967595650264341	1.0154064553122626
-7.955432009719534	1.0950992755735602	1.0155547851018545
-7.916625024306268	1.09346637575358	1.0157052558757802
-7.877818038893002	1.091861363620818	1.015857908810033
-7.8390110534797355	1.0902846613295731	1.0160127860696408
-7.80020406806647	1.088736620200026	1.0161699308371426
-7.761397082653205	1.087217525627105	1.0163293873420192
-7.722590097239939	1.0857276018195112	1.016491200891117
-7.6837831118266715	1.0842670163590507	1.0166554179001035
-7.644976126413407	1.0828358845731874	1.016822085925986
-7.606169141000141	1.0814342737160971	1.0169912537007497
-7.567362155586874	1.0800622069556018	1.0171629711661443
-7.528555170173608	1.0787196671652162	1.017337289509673
-7.489748184760343	1.077406600522109	1.0175142612018275
-7.450941199347076	1.0761229199131253	1.0176939400346194
-7.41213421393381	1.074868508152167	1.0178763811614584
-7.3733272285205445	1.0736432210131948	1.0180616411384333
-7.334520243107278	1.0724468900838422	1.0182497779670503
-7.295713257694012	1.0712793254453385	1.018440851138484
-7.256906272280746	1.070140318184828	1.018634921679411
-7.21809928686748	1.069029642746634	1.0188320521994823
-7.179292301454214	1.0679470591292175	1.019032306940503
-7.140485316040948	1.066892314934767	1.0192357518273933
-7.101678330627681	1.065865147278466	1.0194424545210006
-7.062871345214416	1.0648652845644788	1.0196524844728385
-7.02406435980115	1.0638924481356782	1.0198659129818366
-6.985257374387883	1.0629463538040553	1.0200828132531834
-6.946450388974617	1.0620267132686176	1.0203032604593478
-6.9076434035613525	1.0611332354274357	1.020527331803376
-6.868836418148085	1.0602656275903164	1.020755106584556
-6.830029432734819	1.0594235965983618	1.020986666266553
-6.791222447321554	1.058606849856482	1.0212220945481212
-6.752415461908287	1.0578150962846797	1.021461477436503
-6.713608476495022	1.0570480471936834	1.0217049033236294
-6.674801491081756	1.0563054170902872	1.0219524630652501
-6.635994505668489	1.055586924417497	1.022204250063111
-6.597187520255224	1.0548922922343367	1.022460360350323
-6.558380534841958	1.0542212488399478	1.0227208926800593
-6.519573549428691	1.053573528346361	1.0229859486177229
-6.4807665640154255	1.0529488712041053	1.0232556326367515
-6.44195957860216	1.0523470246845934	1.0235300522182105
-6.403152593188893	1.0517677433230028	1.0238093179543526
-6.364345607775627	1.0512107893251748	1.0240935436563197
-6.3255386223623615	1.0506759329418602	1.0243828464661782
-6.286731636949096	1.050162952813434	1.0246773469734833
-6.247924651535829	1.0496716362880454	1.0249771693365821
-6.209117666122563	1.0492017797159914	1.0252824414088761
-6.170310680709298	1.0487531887229373	1.0255932948702677
-6.131503695296031	1.0483256784644737	1.0259098653640417
-6.092696709882765	1.047919073864334	1.026232292639427
-6.053889724469499	1.0475332098385022	1.026560720700116
-6.015082739056234	1.0471679315072717	1.026895297959017
-5.976275753642968	1.046823094397251	1.0272361773995402
-5.937468768229701	1.04649856463517	1.0275835167437315
-5.898661782816435	1.0461942191352622	1.0279374786275801
-5.85985479740317	1.045909945781903	1.0282982307838533
-5.821047811989903	1.0456456436091162	1.0286659462328196
-5.782240826576637	1.0454012229784622	1.0290408034812488
-5.743433841163371	1.045176605756786	1.0294229867300992
-5.704626855750105	1.0449717254952184	1.0298126860913164
-5.665819870336839	1.0447865276107942	1.0302100978142015
-5.627012884923573	1.0446209695719813	1.030615424521827
-5.5882058995103066	1.044475021089404	1.0310288754580044
-5.549398914097042	1.0443486643129876	1.0314506667453374
-5.510591928683775	1.0442418940367326	1.031881021654927
-5.471784943270508	1.0441547179123194	1.032320170888321
-5.4329779578572435	1.044087156672708	1.0327683528723401
-5.394170972443977	1.0440392443668978	1.0332258140674455
-5.355363987030711	1.0440110286070166	1.0336928092903506
-5.316557001617445	1.0440025708289047	1.0341696020516242
-5.277750016204179	1.0440139465673595	1.0346564649090715
-5.238943030790913	1.0440452457472298	1.0351536798377259
-5.200136045377647	1.0440965729915632	1.0356615386173353
-5.16132905996438	1.0441680479480475	1.0361803432382808
-5.1225220745511155	1.0442598056349885	1.036710406326911
-5.083715089137849	1.0443719968081246	1.0372520515913488
-5.044908103724582	1.0445047883496277	1.037805614288877
-5.006101118311317	1.0446583636806552	1.0383714417160859
-4.967294132898051	1.0448329231989024	1.0389498937230308
-4.928487147484785	1.045028684742653	1.0395413432527256
-4.889680162071519	1.0452458840828862	1.040146176907381
-4.8508731766582525	1.0454847754450791	1.0407647955428816
-4.812066191244987	1.0457456320624268	1.041397614893084
-4.773259205831721	1.0460287467622749	1.0420450662256262
-4.734452220418454	1.0463344325876751	1.04270759703103
-4.6956452350051885	1.0466630234560563	1.0433856717470036
-4.656838249591923	1.0470148748571375	1.044079772519961
-4.618031264178656	1.0473903645923084	1.0447904000059094
-4.579224278765391	1.047789893557849	1.045518074212983
-4.5404172933521245	1.0482138865744988	1.0462633353880633
-4.501610307938859	1.0486627932660217	1.047026744950059
-4.462803322525593	1.0491370889896032	1.0478088864726103
-4.423996337112326	1.0496372758210653	1.0486103667191355
-4.3851893516990605	1.0501638835980827	1.0494318167333487
-4.346382366285795	1.05071747102479	1.0502738929885664
-4.307575380872528	1.051298626841382	1.0511372785993438
-4.268768395459262	1.0519079710625256	1.052022684599216
-4.229961410045997	1.0525461562886884	1.0529308512885636
-4.19115442463273	1.0532138690947062	1.0538625496568879
-4.152347439219464	1.0539118315002376	1.0548185828840735
-4.113540453806198	1.0546408025270384	1.0557997879255077
-4.074733468392933	1.0554015798483194	1.0568070371862646
-4.035926482979666	1.0561950015358015	1.0578412402899007
-3.9971194975664	1.0570219479104603	1.0589033459477883
-3.958312512153134	1.057883343503349	1.0599943439353097
-3.9195055267398677	1.0587801591333155	1.0611152671816573
-3.8806985413266024	1.0597134141088984	1.0622671939804536
-3.8418915559133358	1.0606841785621621	1.0634512503288789
-3.8030845705000704	1.0616935759227746	1.0646686124035274
-3.764277585086804	1.062742785541167	1.0659205091817645
-3.725470599673538	1.0638330454702414	1.067208225217958
-3.6866636142602722	1.064965655415705	1.0685331035845902
-3.647856628847006	1.0661419798658105	1.0698965489889392
-3.60904964343374	1.0673634514119952	1.0713000310767427
-3.570242658020474	1.068631574272695	1.0727450879350326
-3.531435672607208	1.0699479280334248	1.0742333298071471
-3.4926286871939416	1.0713141716171002	1.0757664430338154
-3.4538217017806763	1.0727320474995001	1.077346194235126
-3.4150147163674096	1.0742033861857554	1.0789744347491983
-3.3762077309541434	1.075730110964802	1.0806531053444124
-3.337400745540878	1.077314242959829	1.0823842412231697
-3.298593760127612	1.078957906493922	1.084169977336335
-3.2597867747143456	1.0806633347913341	1.0860125540287404
-3.22097978930108	1.0824328760360928	1.087914323037443
-3.1821728038878137	1.0842689998109953	1.0898777538657871
-3.143365818474548	1.0861743039414664	1.0919054405577497
-3.1045588330612817	1.0881515217701712	1.0940001088985387
-3.0657518476480154	1.0902035298898167	1.0961646240689369
-3.0269448622347497	1.0923333563630715	1.0984019987824802
-2.988137876821484	1.0945441894601333	1.1007154019361631
-2.9493308914082177	1.0968393869460131	1.1031081678070087
-2.9105239059949515	1.0992224859511932	1.105583805828472
-2.8717169205816857	1.1016972134608263	1.1081460109822638
-2.8329099351684195	1.104267497459113	1.110798674842755
-2.7941029497551533	1.1069374787668427	1.1135458973125796
-2.7552959643418875	1.1097115236112796	1.116391999089418
-2.7164889789286217	1.1125942369685502	1.1193415349050724
-2.6776819935153555	1.1155904767193767	1.1223993075788288
-2.6388750081020893	1.1187053686592856	1.1255703829276356
-2.6000680226888235	1.1219443224042227	1.1288601055756782
-2.5612610372755578	1.1253130482316516	1.132274115705409
-2.522454051862291	1.128817574895579	1.1358183667907935
-2.4836470664490253	1.1324642684512751	1.1394991443513112
-2.4448400810357596	1.1362598521215577	1.1433230857618082
-2.4060330956224933	1.1402114272310606	1.1472972011484217
-2.367226110209227	1.1443264952275598	1.1514288953940859
-2.3284191247959614	1.1486129807997536	1.1557259912682014
-2.2896121393826956	1.1530792560884298	1.1601967536834112
-2.2508051539694294	1.1577341659720102	1.1648499150674838
-2.211998168556163	1.1625870543874506	1.1696947018193438
-2.1731911831428974	1.1676477916223764	1.1747408617945054
-2.134384197729631	1.1729268024833246	1.1799986927355124
-2.095577212316365	1.1784350952066711	1.1854790715263477
-2.056770226903099	1.1841842909319809	1.1911934841046892
-2.017963241489833	1.1901866535003562	1.1971540558107654
-1.979156256076567	1.1964551192710198	1.203373581884445
-1.9403492706633012	1.2030033265655369	1.2098655577408226
-1.9015422852500352	1.2098456442481371	1.2166442085563174
-1.862735299836769	1.2169971988295045	1.223724517579122
-1.823928314423503	1.2244738993366677	1.2311222524362282
-1.785121329010237	1.232292459019284	1.238853988540167
-1.7463143435969708	1.240470412758143	1.2469371284975344
-1.7075073581837048	1.249026128800169	1.2553899161831623
-1.668700372770439	1.2579788131600471	1.2642314438628486
-1.6298933873571728	1.2673485046958473	1.2734816504176976
-1.5910864019439068	1.2771560584785566	1.2831613083378406
-1.5522794165306408	1.2874231146267123	1.2932919967058858
-1.5134724311173748	1.298172049261426	1.303896056874288
-1.4746654457041088	1.3094259036484408	1.3149965269499069
-1.4358584602908429	1.3212082869286503	1.3266170505286556
-1.3970514748775766	1.3335432470951445	1.338781754370823
-1.3582444894643109	1.346455104055681	1.3515150888745457
-1.3194375040510447	1.359968237732516	1.3648416242975794
-1.2806305186377789	1.3741068232127518	1.378785794710378
-1.2418235332245127	1.3888945039990486	1.39337158066188
-1.2030165478112467	1.4043539934648528	1.4086221205435105
-1.1642095623979807	1.4205065937522114	1.424559239706636
-1.1254025769847147	1.4373716206509393	1.4412028856092793
-1.0865955915714487	1.4549657225841133	1.4585704567565845
-1.0477886061581825	1.4733020818534346	1.4766760131124537
-1.0089816207449165	1.4923894869702201	1.49552935619917
-0.9701746353316506	1.512231266464536	1.5151349685215576
-0.9313676499183845	1.5328240773286157	1.5354908045610547
-0.8925606645051185	1.5541565455617663	1.5565869297443657
-0.8537536790918524	1.5762077625292084	1.5784040099042753
-0.8149466936785864	1.5989456494247858	1.6009116622382855
-0.7761397082653204	1.6223252134044694	1.6240666900320995
-0.7373327228520544	1.6462867332054485	1.6478112377595202
-0.6985257374387883	1.6707539293689644	1.672070920726886
-0.6597187520255223	1.6956321943226087	1.6967530040236731
-0.6209117666122563	1.7208069798804315	1.7217447285432301
-0.5821047811989903	1.746142462916729	1.7469119060039409
-0.5432977957857243	1.771480632051628	1.7720979282167857
-0.5044908103724582	1.79664095631813	1.7971233554235775
-0.46568382495919225	1.82142080732159	1.8217862606178308
-0.4268768395459262	1.8455968051024945	1.845863506917967
-0.3880698541326602	1.8689272403301878	1.8691131185874195
-0.34926286871939416	1.8911556876434947	1.8912778689272478
-0.31045588330612817	1.9120158643967058	1.912090147161919
-0.2716488978928622	1.9312377057540382	1.9312780813213621
-0.23284191247959612	1.9485545245143499	1.9485727883890713
-0.1940349270663301	1.9637110099449953	1.9637165044637384
-0.15522794165306408	1.9764717061404908	1.976471228671787
-0.11642095623979806	1.9866295120799995	1.9866274108689979
-0.07761397082653204	1.994013678888802	1.9940121419610386
-0.03880698541326602	1.9984967593440957	1.9984962824548664
0.	1.9999999999999998	2.
0.03880698541326602	1.9984967593440957	1.9984962824548664
0.07761397082653204	1.994013678888802	1.9940121419610386
0.11642095623979806	1.9866295120799995	1.9866274108689979
0.15522794165306408	1.9764717061404908	1.976471228671787
0.1940349270663301	1.9637110099449953	1.9637165044637384
0.23284191247959612	1.9485545245143499	1.9485727883890713
0.2716488978928622	1.9312377057540382	1.9312780813213621
0.31045588330612817	1.9120158643967058	1.912090147161919
0.34926286871939416	1.8911556876434947	1.8912778689272478
0.3880698541326602	1.8689272403301878	1.8691131185874195
0.4268768395459262	1.8455968051024945	1.845863506917967
0.46568382495919225	1.82142080732159	1.8217862606178308
0.5044908103724582	1.79664095631813	1.7971233554235775
0.5432977957857243	1.771480632051628	1.7720979282167857
0.5821047811989903	1.746142462916729	1.7469119060039409
0.6209117666122563	1.7208069798804315	1.7217447285432301
0.6597187520255223	1.6956321943226087	1.6967530040236731
0.6985257374387883	1.6707539293689644	1.672070920726886
0.7373327228520544	1.6462867332054485	1.6478112377595202
0.7761397082653204	1.6223252134044694	1.6240666900320995
0.8149466936785864	1.5989456494247858	1.6009116622382855
0.8537536790918524	1.5762077625292084	1.5784040099042753
0.8925606645051185	1.5541565455617663	1.5565869297443657
0.9313676499183845	1.5328240773286157	1.5354908045610547
0.9701746353316506	1.512231266464536	1.5151349685215576
1.0089816207449165	1.4923894869702201	1.49552935619917
1.0477886061581825	1.4733020818534346	1.4766760131124537
1.0865955915714487	1.4549657225841133	1.4585704567565845
1.1254025769847147	1.4373716206509393	1.4412028856092793
1.1642095623979807	1.4205065937522114	1.424559239706636
1.2030165478112467	1.4043539934648528	1.4086221205435105
1.2418235332245127	1.3888945039990486	1.39337158066188
1.2806305186377789	1.3741068232127518	1.378785794710378
1.3194375040510447	1.359968237732516	1.3648416242975794
1.3582444894643109	1.346455104055681	1.3515150888745457
1.3970514748775766	1.3335432470951445	1.338781754370823
1.4358584602908429	1.3212082869286503	1.3266170505286556
1.4746654457041088	1.3094259036484408	1.3149965269499069
1.5134724311173748	1.298172049261426	1.303896056874288
1.5522794165306408	1.2874231146267123	1.2932919967058858
1.5910864019439068	1.2771560584785566	1.2831613083378406
1.6298933873571728	1.2673485046958473	1.2734816504176976
1.668700372770439	1.2579788131600471	1.2642314438628486
1.7075073581837048	1.249026128800169	1.2553899161831623
1.7463143435969708	1.240470412758143	1.2469371284975344
1.785121329010237	1.232292459019284	1.238853988540167
1.823928314423503	1.2244738993366677	1.2311222524362282
1.862735299836769	1.2169971988295045	1.223724517579122
1.9015422852500352	1.2098456442481371	1.2166442085563174
1.9403492706633012	1.2030033265655369	1.2098655577408226
1.979156256076567	1.1964551192710198	1.203373581884445
2.017963241489833	1.1901866535003562	1.1971540558107654
2.056770226903099	1.1841842909319809	1.1911934841046892
2.095577212316365	1.1784350952066711	1.1854790715263477
2.134384197729631	1.1729268024833246	1.1799986927355124
2.1731911831428974	1.1676477916223764	1.1747408617945054
2.211998168556163	1.1625870543874506	1.1696947018193438
2.2508051539694294	1.1577341659720102	1.1648499150674838
2.2896121393826956	1.1530792560884298	1.1601967536834112
2.3284191247959614	1.1486129807997536	1.1557259912682014
2.367226110209227	1.1443264952275598	1.1514288953940859
2.4060330956224933	1.1402114272310606	1.1472972011484217
2.4448400810357596	1.1362598521215577	1.1433230857618082
2.4836470664490253	1.1324642684512751	1.1394991443513112
2.522454051862291	1.128817574895579	1.1358183667907935
2.5612610372755578	1.1253130482316516	1.132274115705409
2.6000680226888235	1.1219443224042227	1.1288601055756782
2.6388750081020893	1.1187053686592856	1.1255703829276356
2.6776819935153555	1.1155904767193767	1.1223993075788288
2.7164889789286217	1.1125942369685502	1.1193415349050724
2.7552959643418875	1.1097115236112796	1.116391999089418
2.7941029497551533	1.1069374787668427	1.1135458973125796
2.8329099351684195	1.104267497459113	1.110798674842755
2.8717169205816857	1.1016972134608263	1.1081460109822638
2.9105239059949515	1.0992224859511932	1.105583805828472
2.9493308914082177	1.0968393869460131	1.1031081678070087
2.988137876821484	1.0945441894601333	1.1007154019361631
3.0269448622347497	1.0923333563630715	1.0984019987824802
3.0657518476480154	1.0902035298898167	1.0961646240689369
3.1045588330612817	1.0881515217701712	1.0940001088985387
3.143365818474548	1.0861743039414664	1.0919054405577497
3.1821728038878137	1.0842689998109953	1.0898777538657871
3.22097978930108	1.0824328760360928	1.087914323037443
3.2597867747143456	1.0806633347913341	1.0860125540287404
3.298593760127612	1.078957906493922	1.084169977336335
3.337400745540878	1.077314242959829	1.0823842412231697
3.3762077309541434	1.075730110964802	1.0806531053444124
3.4150147163674096	1.0742033861857554	1.0789744347491983
3.4538217017806763	1.0727320474995001	1.077346194235126
3.4926286871939416	1.0713141716171002	1.0757664430338154
3.531435672607208	1.0699479280334248	1.0742333298071471
3.570242658020474	1.068631574272695	1.0727450879350326
3.60904964343374	1.0673634514119952	1.0713000310767427
3.647856628847006	1.0661419798658105	1.0698965489889392
3.6866636142602722	1.064965655415705	1.0685331035845902
3.725470599673538	1.0638330454702414	1.067208225217958
3.764277585086804	1.062742785541167	1.0659205091817645
3.8030845705000704	1.0616935759227746	1.0646686124035274
3.8418915559133358	1.0606841785621621	1.0634512503288789
3.8806985413266024	1.0597134141088984	1.0622671939804536
3.9195055267398677	1.0587801591333155	1.0611152671816573
3.958312512153134	1.057883343503349	1.0599943439353097
3.9971194975664	1.0570219479104603	1.0589033459477883
4.035926482979666	1.0561950015358015	1.0578412402899007
4.074733468392933	1.0554015798483194	1.0568070371862646
4.113540453806198	1.0546408025270384	1.0557997879255077
4.152347439219464	1.0539118315002376	1.0548185828840735
4.19115442463273	1.0532138690947062	1.0538625496568879
4.229961410045997	1.0525461562886884	1.0529308512885636
4.268768395459262	1.0519079710625256	1.052022684599216
4.307575380872528	1.051298626841382	1.0511372785993438
4.346382366285795	1.05071747102479	1.0502738929885664
4.3851893516990605	1.0501638835980827	1.0494318167333487
4.423996337112326	1.0496372758210653	1.0486103667191355
4.462803322525593	1.0491370889896032	1.0478088864726103
4.501610307938859	1.0486627932660217	1.047026744950059
4.5404172933521245	1.0482138865744988	1.0462633353880633
4.579224278765391	1.047789893557849	1.045518074212983
4.618031264178656	1.0473903645923084	1.0447904000059094
4.656838249591923	1.0470148748571375	1.044079772519961
4.6956452350051885	1.0466630234560563	1.0433856717470036
4.734452220418454	1.0463344325876751	1.04270759703103
4.773259205831721	1.0460287467622749	1.0420450662256262
4.812066191244987	1.0457456320624268	1.041397614893084
4.8508731766582525	1.0454847754450791	1.0407647955428816
4.889680162071519	1.0452458840828862	1.040146176907381
4.928487147484785	1.045028684742653	1.0395413432527256
4.967294132898051	1.0448329231989024	1.0389498937230308
5.006101118311317	1.0446583636806552	1.0383714417160859
5.044908103724582	1.0445047883496277	1.037805614288877
5.083715089137849	1.0443719968081246	1.0372520515913488
5.1225220745511155	1.0442598056349885	1.036710406326911
5.16132905996438	1.0441680479480475	1.0361803432382808
5.200136045377647	1.0440965729915632	1.0356615386173353
5.238943030790913	1.0440452457472298	1.0351536798377259
5.277750016204179	1.0440139465673595	1.0346564649090715
5.316557001617445	1.0440025708289047	1.0341696020516242
5.355363987030711	1.0440110286070166	1.0336928092903506
5.394170972443977	1.0440392443668978	1.0332258140674455
5.4329779578572435	1.044087156672708	1.0327683528723401
5.471784943270508	1.0441547179123194	1.032320170888321
5.510591928683775	1.0442418940367326	1.031881021654927
5.549398914097042	1.0443486643129876	1.0314506667453374
5.5882058995103066	1.044475021089404	1.0310288754580044
5.627012884923573	1.0446209695719813	1.030615424521827
5.665819870336839	1.0447865276107942	1.0302100978142015
5.704626855750105	1.0449717254952184	1.0298126860913164
5.743433841163371	1.045176605756786	1.0294229867300992
5.782240826576637	1.0454012229784622	1.0290408034812488
5.821047811989903	1.0456456436091162	1.0286659462328196
5.85985479740317	1.045909945781903	1.0282982307838533
5.898661782816435	1.0461942191352622	1.0279374786275801
5.937468768229701	1.04649856463517	1.0275835167437315
5.976275753642968	1.046823094397251	1.0272361773995402
6.015082739056234	1.0471679315072717	1.026895297959017
6.053889724469499	1.0475332098385022	1.026560720700116
6.092696709882765	1.047919073864334	1.026232292639427
6.131503695296031	1.0483256784644737	1.0259098653640417
6.170310680709298	1.0487531887229373	1.0255932948702677
6.209117666122563	1.0492017797159914	1.0252824414088761
6.247924651535829	1.0496716362880454	1.0249771693365821
6.286731636949096	1.050162952813434	1.0246773469734833
6.3255386223623615	1.0506759329418602	1.0243828464661782
6.364345607775627	1.0512107893251748	1.0240935436563197
6.403152593188893	1.0517677433230028	1.0238093179543526
6.44195957860216	1.0523470246845934	1.0235300522182105
6.4807665640154255	1.0529488712041053	1.0232556326367515
6.519573549428691	1.053573528346361	1.0229859486177229
6.558380534841958	1.0542212488399478	1.0227208926800593
6.597187520255224	1.0548922922343367	1.022460360350323
6.635994505668489	1.055586924417497	1.022204250063111
6.674801491081756	1.0563054170902872	1.0219524630652501
6.713608476495022	1.0570480471936834	1.0217049033236294
6.752415461908287	1.0578150962846797	1.021461477436503
6.791222447321554	1.058606849856482	1.0212220945481212
6.830029432734819	1.0594235965983618	1.020986666266553
6.868836418148085	1.0602656275903164	1.020755106584556
6.9076434035613525	1.0611332354274357	1.020527331803376
6.946450388974617	1.0620267132686176	1.0203032604593478
6.985257374387883	1.0629463538040553	1.0200828132531834
7.02406435980115	1.0638924481356782	1.0198659129818366
7.062871345214416	1.0648652845644788	1.0196524844728385
7.101678330627681	1.065865147278466	1.0194424545210006
7.140485316040948	1.066892314934767	1.0192357518273933
7.179292301454214	1.0679470591292175	1.019032306940503
7.21809928686748	1.069029642746634	1.0188320521994823
7.256906272280746	1.070140318184828	1.018634921679411
7.295713257694012	1.0712793254453385	1.018440851138484
7.334520243107278	1.0724468900838422	1.0182497779670503
7.3733272285205445	1.0736432210131948	1.0180616411384333
7.41213421393381	1.074868508152167	1.0178763811614584
7.450941199347076	1.0761229199131253	1.0176939400346194
7.489748184760343	1.077406600522109	1.0175142612018275
7.528555170173608	1.0787196671652162	1.017337289509673
7.567362155586874	1.0800622069556018	1.0171629711661443
7.606169141000141	1.0814342737160971	1.0169912537007497
7.644976126413407	1.0828358845731874	1.016822085925986
7.6837831118266715	1.0842670163590507	1.0166554179001035
7.722590097239939	1.0857276018195112	1.016491200891117
7.761397082653205	1.087217525627105	1.0163293873420192
7.80020406806647	1.088736620200026	1.0161699308371426
7.8390110534797355	1.0902846613295731	1.0160127860696408
7.877818038893002	1.091861363620818	1.015857908810033
7.916625024306268	1.09346637575358	1.0157052558757802
7.955432009719534	1.0950992755735602	1.0155547851018545
7.9942389951328	1.0967595650264341	1.0154064553122626
8.033045980546067	1.0984466649511457	1.0152602262924892
8.071852965959332	1.1001599097522812	1.0151160587628278
8.110659951372599	1.1018985419755543	1.0149739143525645
8.149466936785865	1.1036617068147638	1.0148337555749862
8.18827392219913	1.1054484465834002	1.014695545803183
8.227080907612397	1.1072576951891597	1.0145592492466138
8.265887893025662	1.1090882726549811	1.0144248309284105
8.304694878438928	1.110938879735873	1.0142922566633956
8.343501863852195	1.11280809268671	1.0141614930367822
8.38230884926546	1.114694358242039	1.0140325073835394
8.421115834678726	1.1165959888751578	1.0139052677683953
8.459922820091993	1.1185111584095722	1.013779742966455
8.498729805505258	1.1204378980619174	1.0136559024444156
8.537536790918525	1.1223740930008899	1.0135337163423541
8.576343776331791	1.1243174795118613	1.01341315545607
8.615150761745056	1.1262656428613147	1.013294191219962
8.653957747158323	1.1282160159588457	1.0131767956904243
8.69276473257159	1.1301658789170907	1.0130609415297385
8.731571717984854	1.1321123596112852	1.012946601990451
8.770378703398121	1.1340524353400037	1.0128337509002128
8.809185688811388	1.1359829356867952	1.0127223626470736
8.847992674224653	1.1379005466786227	1.0126124121652065
8.88679965963792	1.1398018163310752	1.0125038749210569
8.925606645051186	1.1416831616620102	1.0123967268998941
8.96441363046445	1.1435408772445297	1.0122909445927604
9.003220615877717	1.1453711453566733	1.012186504983794
9.042027601290984	1.1471700477691906	1.0120833855379252
9.080834586704249	1.1489335791938955	1.0119815641889252
9.119641572117514	1.1506576623936116	1.0118810193277967
9.158448557530782	1.152338164930952	1.0117817297915008
9.197255542944047	1.153970917506974	1.0116836748520033
9.236062528357312	1.155551733812805	1.0115868342056316
9.274869513770579	1.157076431788055	1.0114911879627355
9.313676499183845	1.1585408561495307	1.0113967166376365
9.35248348459711	1.1599409020233808	1.0113034011388617
9.391290470010377	1.1612725394839156	1.0112112227596504
9.430097455423644	1.1625318387736912	1.0111201631687239
9.468904440836909	1.1637149959530348	1.0110302044013133
9.507711426250175	1.1648183587036378	1.0109413288504354
9.546518411663442	1.1658384519912568	1.0108535192584072
9.585325397076707	1.166772003277469	1.0107667587085956
9.624132382489973	1.167615966960844	1.010681030617391
9.66293936790324	1.1683675477240676	1.0105963187264009
9.701746353316505	1.169024222466382	1.0105126070948536
9.740553338729772	1.1695837605100614	1.0104298800922098
9.779360324143038	1.1700442417859762	1.0103481223909705
9.818167309556303	1.1704040727262859	1.0102673189596802
9.85697429496957	1.1706619996216425	1.0101874550561156
9.895781280382836	1.1708171192356749	1.0101085162206564
